Algebraically Explainable Controllers: Decision Trees and Support Vector Machines Join Forces

Recently, decision trees (DT) have been used as an explainable representation of controllers (a.k.a. strategies, policies, schedulers). Although they are often very efficient and produce small and understandable controllers for discrete systems, complex continuous dynamics still pose a challenge. In particular, when the relationships between variables take more complex forms, such as polynomials, they cannot be obtained using the available DT learning procedures. In contrast, support vector machines provide a more powerful representation, capable of discovering many such relationships, but not in an explainable form. Therefore, we suggest to combine the two frameworks in order to obtain an understandable representation over richer, domain-relevant algebraic predicates. We demonstrate and evaluate the proposed method experimentally on established benchmarks.

==> fig1.dat <==
 x   y   label
 1   1   a
 1   2   a
 1   3   a
 1   4   a
 2   1   b
 2   2   b
 2   3   a
 2   4   a
 3   1   b
 3   2   b
 3   3   b
 3   4   a
 4   1   b
 4   2   b
 4   3   a
 4   4   a


==> tikzbuild/main-figure3_contourtmp0.dat <==
-5.0e-1 -3.0e-1 2.4920497e0 2.4920497e0
-4.8116e-1 -3.0e-1 2.440068e0 2.440068e0
-4.6232e-1 -3.0e-1 2.3895853e0 2.3895853e0
-4.4348001e-1 -3.0e-1 2.3405405e0 2.3405405e0
-4.2464001e-1 -3.0e-1 2.292877e0 2.292877e0
-4.0580002e-1 -3.0e-1 2.2465378e0 2.2465378e0
-3.8696002e-1 -3.0e-1 2.2014694e0 2.2014694e0
-3.6812003e-1 -3.0e-1 2.157621e0 2.157621e0
-3.4928003e-1 -3.0e-1 2.114944e0 2.114944e0
-3.3044003e-1 -3.0e-1 2.073394e0 2.073394e0
-3.1160004e-1 -3.0e-1 2.0329259e0 2.0329259e0
-2.9276004e-1 -3.0e-1 1.9934996e0 1.9934996e0
-2.7392004e-1 -3.0e-1 1.9550743e0 1.9550743e0
-2.5508005e-1 -3.0e-1 1.9176152e0 1.9176152e0
-2.3624005e-1 -3.0e-1 1.8810876e0 1.8810876e0
-2.1740005e-1 -3.0e-1 1.8454602e0 1.8454602e0
-1.9856006e-1 -3.0e-1 1.810704e0 1.810704e0
-1.7972006e-1 -3.0e-1 1.7767923e0 1.7767923e0
-1.6088007e-1 -3.0e-1 1.7437009e0 1.7437009e0
-1.4204007e-1 -3.0e-1 1.71140747e0 1.71140747e0
-1.2320007e-1 -3.0e-1 1.679893e0 1.679893e0
-1.0436008e-1 -3.0e-1 1.64914029e0 1.64914029e0
-8.552008e-2 -3.0e-1 1.61913474e0 1.61913474e0
-6.668008e-2 -3.0e-1 1.5898646e0 1.5898646e0
-4.784009e-2 -3.0e-1 1.56131934e0 1.56131934e0
-2.900009e-2 -3.0e-1 1.53349208e0 1.53349208e0
-1.01601e-2 -3.0e-1 1.50637756e0 1.50637756e0
8.6799e-3 -3.0e-1 1.47997375e0 1.47997375e0
2.75199e-2 -3.0e-1 1.4542804e0 1.4542804e0
4.63599e-2 -3.0e-1 1.4292995e0 1.4292995e0
6.519989e-2 -3.0e-1 1.40503596e0 1.40503596e0
8.403989e-2 -3.0e-1 1.38149712e0 1.38149712e0
1.0287988e-1 -3.0e-1 1.35869237e0 1.35869237e0
1.2171988e-1 -3.0e-1 1.33663388e0 1.33663388e0
1.4055988e-1 -3.0e-1 1.31533592e0 1.31533592e0
1.5939987e-1 -3.0e-1 1.29481532e0 1.29481532e0
1.7823987e-1 -3.0e-1 1.27509134e0 1.27509134e0
1.9707986e-1 -3.0e-1 1.2561858e0 1.2561858e0
2.1591986e-1 -3.0e-1 1.2381228e0 1.2381228e0
2.3475986e-1 -3.0e-1 1.22092856e0 1.22092856e0
2.5359985e-1 -3.0e-1 1.20463231e0 1.20463231e0
2.7243985e-1 -3.0e-1 1.18926523e0 1.18926523e0
2.9127985e-1 -3.0e-1 1.17486127e0 1.17486127e0
3.1011984e-1 -3.0e-1 1.16145644e0 1.16145644e0
3.2895984e-1 -3.0e-1 1.14908952e0 1.14908952e0
3.4779984e-1 -3.0e-1 1.13780122e0 1.13780122e0
3.6663983e-1 -3.0e-1 1.12763531e0 1.12763531e0
3.8547983e-1 -3.0e-1 1.11863756e0 1.11863756e0
4.0431982e-1 -3.0e-1 1.11085625e0 1.11085625e0
4.2315982e-1 -3.0e-1 1.10434201e0 1.10434201e0
4.4199982e-1 -3.0e-1 1.09914801e0 1.09914801e0
4.6083981e-1 -3.0e-1 1.09532986e0 1.09532986e0
4.7967981e-1 -3.0e-1 1.09294542e0 1.09294542e0
4.985198e-1 -3.0e-1 1.09205511e0 1.09205511e0
5.173598e-1 -3.0e-1 1.09272176e0 1.09272176e0
5.361998e-1 -3.0e-1 1.09501053e0 1.09501053e0
5.550398e-1 -3.0e-1 1.09898906e0 1.09898906e0
5.738799e-1 -3.0e-1 1.1047275e0 1.1047275e0
5.927197e-1 -3.0e-1 1.11229814e0 1.11229814e0
6.115598e-1 -3.0e-1 1.12177591e0 1.12177591e0
6.303998e-1 -3.0e-1 1.13323837e0 1.13323837e0
6.492398e-1 -3.0e-1 1.14676497e0 1.14676497e0
6.680798e-1 -3.0e-1 1.16243811e0 1.16243811e0
6.869197e-1 -3.0e-1 1.18034189e0 1.18034189e0
7.057597e-1 -3.0e-1 1.20056384e0 1.20056384e0
7.245998e-1 -3.0e-1 1.22319319e0 1.22319319e0
7.434398e-1 -3.0e-1 1.24832161e0 1.24832161e0
7.622798e-1 -3.0e-1 1.27604347e0 1.27604347e0
7.811197e-1 -3.0e-1 1.30645518e0 1.30645518e0
7.999597e-1 -3.0e-1 1.33965627e0 1.33965627e0

-5.0e-1 -2.85509e-1 2.4287755e0 2.4287755e0
-4.8116e-1 -2.85509e-1 2.3767938e0 2.3767938e0
-4.6232e-1 -2.85509e-1 2.326311e0 2.326311e0
-4.4348001e-1 -2.85509e-1 2.2772662e0 2.2772662e0
-4.2464001e-1 -2.85509e-1 2.2296028e0 2.2296028e0
-4.0580002e-1 -2.85509e-1 2.1832635e0 2.1832635e0
-3.8696002e-1 -2.85509e-1 2.1381952e0 2.1381952e0
-3.6812003e-1 -2.85509e-1 2.0943468e0 2.0943468e0
-3.4928003e-1 -2.85509e-1 2.0516698e0 2.0516698e0
-3.3044003e-1 -2.85509e-1 2.0101198e0 2.0101198e0
-3.1160004e-1 -2.85509e-1 1.9696516e0 1.9696516e0
-2.9276004e-1 -2.85509e-1 1.9302254e0 1.9302254e0
-2.7392004e-1 -2.85509e-1 1.8918002e0 1.8918002e0
-2.5508005e-1 -2.85509e-1 1.854341e0 1.854341e0
-2.3624005e-1 -2.85509e-1 1.8178134e0 1.8178134e0
-2.1740005e-1 -2.85509e-1 1.782186e0 1.782186e0
-1.9856006e-1 -2.85509e-1 1.7474298e0 1.7474298e0
-1.7972006e-1 -2.85509e-1 1.713518e0 1.713518e0
-1.6088007e-1 -2.85509e-1 1.6804267e0 1.6804267e0
-1.4204007e-1 -2.85509e-1 1.64813327e0 1.64813327e0
-1.2320007e-1 -2.85509e-1 1.6166188e0 1.6166188e0
-1.0436008e-1 -2.85509e-1 1.58586609e0 1.58586609e0
-8.552008e-2 -2.85509e-1 1.55586053e0 1.55586053e0
-6.668008e-2 -2.85509e-1 1.5265904e0 1.5265904e0
-4.784009e-2 -2.85509e-1 1.49804514e0 1.49804514e0
-2.900009e-2 -2.85509e-1 1.47021788e0 1.47021788e0
-1.01601e-2 -2.85509e-1 1.44310336e0 1.44310336e0
8.6799e-3 -2.85509e-1 1.41669955e0 1.41669955e0
2.75199e-2 -2.85509e-1 1.3910062e0 1.3910062e0
4.63599e-2 -2.85509e-1 1.3660253e0 1.3660253e0
6.519989e-2 -2.85509e-1 1.34176176e0 1.34176176e0
8.403989e-2 -2.85509e-1 1.31822292e0 1.31822292e0
1.0287988e-1 -2.85509e-1 1.29541817e0 1.29541817e0
1.2171988e-1 -2.85509e-1 1.27335968e0 1.27335968e0
1.4055988e-1 -2.85509e-1 1.25206172e0 1.25206172e0
1.5939987e-1 -2.85509e-1 1.23154112e0 1.23154112e0
1.7823987e-1 -2.85509e-1 1.21181714e0 1.21181714e0
1.9707986e-1 -2.85509e-1 1.1929116e0 1.1929116e0
2.1591986e-1 -2.85509e-1 1.1748486e0 1.1748486e0
2.3475986e-1 -2.85509e-1 1.15765436e0 1.15765436e0
2.5359985e-1 -2.85509e-1 1.14135811e0 1.14135811e0
2.7243985e-1 -2.85509e-1 1.12599103e0 1.12599103e0
2.9127985e-1 -2.85509e-1 1.11158707e0 1.11158707e0
3.1011984e-1 -2.85509e-1 1.09818224e0 1.09818224e0
3.2895984e-1 -2.85509e-1 1.08581532e0 1.08581532e0
3.4779984e-1 -2.85509e-1 1.07452702e0 1.07452702e0
3.6663983e-1 -2.85509e-1 1.06436111e0 1.06436111e0
3.8547983e-1 -2.85509e-1 1.05536336e0 1.05536336e0
4.0431982e-1 -2.85509e-1 1.04758205e0 1.04758205e0
4.2315982e-1 -2.85509e-1 1.04106781e0 1.04106781e0
4.4199982e-1 -2.85509e-1 1.03587381e0 1.03587381e0
4.6083981e-1 -2.85509e-1 1.03205566e0 1.03205566e0
4.7967981e-1 -2.85509e-1 1.02967122e0 1.02967122e0
4.985198e-1 -2.85509e-1 1.02878091e0 1.02878091e0
5.173598e-1 -2.85509e-1 1.02944756e0 1.02944756e0
5.361998e-1 -2.85509e-1 1.03173633e0 1.03173633e0
5.550398e-1 -2.85509e-1 1.03571486e0 1.03571486e0
5.738799e-1 -2.85509e-1 1.0414533e0 1.0414533e0
5.927197e-1 -2.85509e-1 1.04902394e0 1.04902394e0
6.115598e-1 -2.85509e-1 1.05850171e0 1.05850171e0
6.303998e-1 -2.85509e-1 1.06996417e0 1.06996417e0
6.492398e-1 -2.85509e-1 1.08349077e0 1.08349077e0
6.680798e-1 -2.85509e-1 1.09916391e0 1.09916391e0
6.869197e-1 -2.85509e-1 1.11706769e0 1.11706769e0
7.057597e-1 -2.85509e-1 1.13728964e0 1.13728964e0
7.245998e-1 -2.85509e-1 1.15991899e0 1.15991899e0
7.434398e-1 -2.85509e-1 1.18504741e0 1.18504741e0
7.622798e-1 -2.85509e-1 1.21276927e0 1.21276927e0
7.811197e-1 -2.85509e-1 1.24318098e0 1.24318098e0
7.999597e-1 -2.85509e-1 1.27638206e0 1.27638206e0

-5.0e-1 -2.71018e-1 2.3682458e0 2.3682458e0
-4.8116e-1 -2.71018e-1 2.3162642e0 2.3162642e0
-4.6232e-1 -2.71018e-1 2.2657814e0 2.2657814e0
-4.4348001e-1 -2.71018e-1 2.2167366e0 2.2167366e0
-4.2464001e-1 -2.71018e-1 2.1690732e0 2.1690732e0
-4.0580002e-1 -2.71018e-1 2.1227339e0 2.1227339e0
-3.8696002e-1 -2.71018e-1 2.0776656e0 2.0776656e0
-3.6812003e-1 -2.71018e-1 2.0338171e0 2.0338171e0
-3.4928003e-1 -2.71018e-1 1.9911401e0 1.9911401e0
-3.3044003e-1 -2.71018e-1 1.9495901e0 1.9495901e0
-3.1160004e-1 -2.71018e-1 1.909122e0 1.909122e0
-2.9276004e-1 -2.71018e-1 1.8696957e0 1.8696957e0
-2.7392004e-1 -2.71018e-1 1.8312706e0 1.8312706e0
-2.5508005e-1 -2.71018e-1 1.7938113e0 1.7938113e0
-2.3624005e-1 -2.71018e-1 1.7572838e0 1.7572838e0
-2.1740005e-1 -2.71018e-1 1.7216565e0 1.7216565e0
-1.9856006e-1 -2.71018e-1 1.6869002e0 1.6869002e0
-1.7972006e-1 -2.71018e-1 1.65298842e0 1.65298842e0
-1.6088007e-1 -2.71018e-1 1.61989708e0 1.61989708e0
-1.4204007e-1 -2.71018e-1 1.58760365e0 1.58760365e0
-1.2320007e-1 -2.71018e-1 1.55608919e0 1.55608919e0
-1.0436008e-1 -2.71018e-1 1.52533647e0 1.52533647e0
-8.552008e-2 -2.71018e-1 1.49533092e0 1.49533092e0
-6.668008e-2 -2.71018e-1 1.46606078e0 1.46606078e0
-4.784009e-2 -2.71018e-1 1.43751552e0 1.43751552e0
-2.900009e-2 -2.71018e-1 1.40968826e0 1.40968826e0
-1.01601e-2 -2.71018e-1 1.38257375e0 1.38257375e0
8.6799e-3 -2.71018e-1 1.35616994e0 1.35616994e0
2.75199e-2 -2.71018e-1 1.33047658e0 1.33047658e0
4.63599e-2 -2.71018e-1 1.30549568e0 1.30549568e0
6.519989e-2 -2.71018e-1 1.28123215e0 1.28123215e0
8.403989e-2 -2.71018e-1 1.2576933e0 1.2576933e0
1.0287988e-1 -2.71018e-1 1.23488855e0 1.23488855e0
1.2171988e-1 -2.71018e-1 1.21283006e0 1.21283006e0
1.4055988e-1 -2.71018e-1 1.1915321e0 1.1915321e0
1.5939987e-1 -2.71018e-1 1.1710115e0 1.1710115e0
1.7823987e-1 -2.71018e-1 1.15128752e0 1.15128752e0
1.9707986e-1 -2.71018e-1 1.13238199e0 1.13238199e0
2.1591986e-1 -2.71018e-1 1.11431898e0 1.11431898e0
2.3475986e-1 -2.71018e-1 1.09712474e0 1.09712474e0
2.5359985e-1 -2.71018e-1 1.08082849e0 1.08082849e0
2.7243985e-1 -2.71018e-1 1.06546141e0 1.06546141e0
2.9127985e-1 -2.71018e-1 1.05105745e0 1.05105745e0
3.1011984e-1 -2.71018e-1 1.03765262e0 1.03765262e0
3.2895984e-1 -2.71018e-1 1.0252857e0 1.0252857e0
3.4779984e-1 -2.71018e-1 1.0139974e0 1.0139974e0
3.6663983e-1 -2.71018e-1 1.0038315e0 1.0038315e0
3.8547983e-1 -2.71018e-1 9.9483374e-1 9.9483374e-1
4.0431982e-1 -2.71018e-1 9.8705243e-1 9.8705243e-1
4.2315982e-1 -2.71018e-1 9.805382e-1 9.805382e-1
4.4199982e-1 -2.71018e-1 9.753442e-1 9.753442e-1
4.6083981e-1 -2.71018e-1 9.7152605e-1 9.7152605e-1
4.7967981e-1 -2.71018e-1 9.691416e-1 9.691416e-1
4.985198e-1 -2.71018e-1 9.682513e-1 9.682513e-1
5.173598e-1 -2.71018e-1 9.6891794e-1 9.6891794e-1
5.361998e-1 -2.71018e-1 9.7120671e-1 9.7120671e-1
5.550398e-1 -2.71018e-1 9.7518524e-1 9.7518524e-1
5.738799e-1 -2.71018e-1 9.8092368e-1 9.8092368e-1
5.927197e-1 -2.71018e-1 9.8849432e-1 9.8849432e-1
6.115598e-1 -2.71018e-1 9.9797209e-1 9.9797209e-1
6.303998e-1 -2.71018e-1 1.00943456e0 1.00943456e0
6.492398e-1 -2.71018e-1 1.02296115e0 1.02296115e0
6.680798e-1 -2.71018e-1 1.0386343e0 1.0386343e0
6.869197e-1 -2.71018e-1 1.05653807e0 1.05653807e0
7.057597e-1 -2.71018e-1 1.07676003e0 1.07676003e0
7.245998e-1 -2.71018e-1 1.09938937e0 1.09938937e0
7.434398e-1 -2.71018e-1 1.12451779e0 1.12451779e0
7.622798e-1 -2.71018e-1 1.15223965e0 1.15223965e0
7.811197e-1 -2.71018e-1 1.18265137e0 1.18265137e0
7.999597e-1 -2.71018e-1 1.21585245e0 1.21585245e0

-5.0e-1 -2.5652701e-1 2.3104256e0 2.3104256e0
-4.8116e-1 -2.5652701e-1 2.2584439e0 2.2584439e0
-4.6232e-1 -2.5652701e-1 2.2079611e0 2.2079611e0
-4.4348001e-1 -2.5652701e-1 2.1589163e0 2.1589163e0
-4.2464001e-1 -2.5652701e-1 2.1112529e0 2.1112529e0
-4.0580002e-1 -2.5652701e-1 2.0649136e0 2.0649136e0
-3.8696002e-1 -2.5652701e-1 2.0198453e0 2.0198453e0
-3.6812003e-1 -2.5652701e-1 1.9759969e0 1.9759969e0
-3.4928003e-1 -2.5652701e-1 1.9333199e0 1.9333199e0
-3.3044003e-1 -2.5652701e-1 1.8917699e0 1.8917699e0
-3.1160004e-1 -2.5652701e-1 1.8513017e0 1.8513017e0
-2.9276004e-1 -2.5652701e-1 1.8118755e0 1.8118755e0
-2.7392004e-1 -2.5652701e-1 1.7734503e0 1.7734503e0
-2.5508005e-1 -2.5652701e-1 1.735991e0 1.735991e0
-2.3624005e-1 -2.5652701e-1 1.6994635e0 1.6994635e0
-2.1740005e-1 -2.5652701e-1 1.663836e0 1.663836e0
-1.9856006e-1 -2.5652701e-1 1.6290799e0 1.6290799e0
-1.7972006e-1 -2.5652701e-1 1.5951681e0 1.5951681e0
-1.6088007e-1 -2.5652701e-1 1.56207677e0 1.56207677e0
-1.4204007e-1 -2.5652701e-1 1.52978334e0 1.52978334e0
-1.2320007e-1 -2.5652701e-1 1.49826888e0 1.49826888e0
-1.0436008e-1 -2.5652701e-1 1.46751616e0 1.46751616e0
-8.552008e-2 -2.5652701e-1 1.4375106e0 1.4375106e0
-6.668008e-2 -2.5652701e-1 1.40824046e0 1.40824046e0
-4.784009e-2 -2.5652701e-1 1.3796952e0 1.3796952e0
-2.900009e-2 -2.5652701e-1 1.35186795e0 1.35186795e0
-1.01601e-2 -2.5652701e-1 1.32475343e0 1.32475343e0
8.6799e-3 -2.5652701e-1 1.29834962e0 1.29834962e0
2.75199e-2 -2.5652701e-1 1.27265627e0 1.27265627e0
4.63599e-2 -2.5652701e-1 1.24767537e0 1.24767537e0
6.519989e-2 -2.5652701e-1 1.22341183e0 1.22341183e0
8.403989e-2 -2.5652701e-1 1.19987299e0 1.19987299e0
1.0287988e-1 -2.5652701e-1 1.17706824e0 1.17706824e0
1.2171988e-1 -2.5652701e-1 1.15500975e0 1.15500975e0
1.4055988e-1 -2.5652701e-1 1.13371179e0 1.13371179e0
1.5939987e-1 -2.5652701e-1 1.1131912e0 1.1131912e0
1.7823987e-1 -2.5652701e-1 1.09346721e0 1.09346721e0
1.9707986e-1 -2.5652701e-1 1.07456168e0 1.07456168e0
2.1591986e-1 -2.5652701e-1 1.05649867e0 1.05649867e0
2.3475986e-1 -2.5652701e-1 1.03930443e0 1.03930443e0
2.5359985e-1 -2.5652701e-1 1.02300818e0 1.02300818e0
2.7243985e-1 -2.5652701e-1 1.0076411e0 1.0076411e0
2.9127985e-1 -2.5652701e-1 9.9323714e-1 9.9323714e-1
3.1011984e-1 -2.5652701e-1 9.798323e-1 9.798323e-1
3.2895984e-1 -2.5652701e-1 9.674654e-1 9.674654e-1
3.4779984e-1 -2.5652701e-1 9.561771e-1 9.561771e-1
3.6663983e-1 -2.5652701e-1 9.4601118e-1 9.4601118e-1
3.8547983e-1 -2.5652701e-1 9.3701343e-1 9.3701343e-1
4.0431982e-1 -2.5652701e-1 9.2923212e-1 9.2923212e-1
4.2315982e-1 -2.5652701e-1 9.2271788e-1 9.2271788e-1
4.4199982e-1 -2.5652701e-1 9.1752388e-1 9.1752388e-1
4.6083981e-1 -2.5652701e-1 9.1370573e-1 9.1370573e-1
4.7967981e-1 -2.5652701e-1 9.1132129e-1 9.1132129e-1
4.985198e-1 -2.5652701e-1 9.1043098e-1 9.1043098e-1
5.173598e-1 -2.5652701e-1 9.1109763e-1 9.1109763e-1
5.361998e-1 -2.5652701e-1 9.133864e-1 9.133864e-1
5.550398e-1 -2.5652701e-1 9.1736493e-1 9.1736493e-1
5.738799e-1 -2.5652701e-1 9.2310336e-1 9.2310336e-1
5.927197e-1 -2.5652701e-1 9.3067401e-1 9.3067401e-1
6.115598e-1 -2.5652701e-1 9.4015178e-1 9.4015178e-1
6.303998e-1 -2.5652701e-1 9.5161424e-1 9.5161424e-1
6.492398e-1 -2.5652701e-1 9.6514084e-1 9.6514084e-1
6.680798e-1 -2.5652701e-1 9.8081398e-1 9.8081398e-1
6.869197e-1 -2.5652701e-1 9.9871776e-1 9.9871776e-1
7.057597e-1 -2.5652701e-1 1.01893971e0 1.01893971e0
7.245998e-1 -2.5652701e-1 1.04156906e0 1.04156906e0
7.434398e-1 -2.5652701e-1 1.06669748e0 1.06669748e0
7.622798e-1 -2.5652701e-1 1.09441934e0 1.09441934e0
7.811197e-1 -2.5652701e-1 1.12483105e0 1.12483105e0
7.999597e-1 -2.5652701e-1 1.15803214e0 1.15803214e0

-5.0e-1 -2.4203601e-1 2.2552676e0 2.2552676e0
-4.8116e-1 -2.4203601e-1 2.203286e0 2.203286e0
-4.6232e-1 -2.4203601e-1 2.1528032e0 2.1528032e0
-4.4348001e-1 -2.4203601e-1 2.1037584e0 2.1037584e0
-4.2464001e-1 -2.4203601e-1 2.056095e0 2.056095e0
-4.0580002e-1 -2.4203601e-1 2.0097557e0 2.0097557e0
-3.8696002e-1 -2.4203601e-1 1.9646873e0 1.9646873e0
-3.6812003e-1 -2.4203601e-1 1.920839e0 1.920839e0
-3.4928003e-1 -2.4203601e-1 1.878162e0 1.878162e0
-3.3044003e-1 -2.4203601e-1 1.836612e0 1.836612e0
-3.1160004e-1 -2.4203601e-1 1.7961438e0 1.7961438e0
-2.9276004e-1 -2.4203601e-1 1.7567175e0 1.7567175e0
-2.7392004e-1 -2.4203601e-1 1.7182924e0 1.7182924e0
-2.5508005e-1 -2.4203601e-1 1.6808333e0 1.6808333e0
-2.3624005e-1 -2.4203601e-1 1.6443056e0 1.6443056e0
-2.1740005e-1 -2.4203601e-1 1.6086783e0 1.6086783e0
-1.9856006e-1 -2.4203601e-1 1.573922e0 1.573922e0
-1.7972006e-1 -2.4203601e-1 1.54001025e0 1.54001025e0
-1.6088007e-1 -2.4203601e-1 1.50691891e0 1.50691891e0
-1.4204007e-1 -2.4203601e-1 1.47462549e0 1.47462549e0
-1.2320007e-1 -2.4203601e-1 1.44311102e0 1.44311102e0
-1.0436008e-1 -2.4203601e-1 1.4123583e0 1.4123583e0
-8.552008e-2 -2.4203601e-1 1.38235275e0 1.38235275e0
-6.668008e-2 -2.4203601e-1 1.35308261e0 1.35308261e0
-4.784009e-2 -2.4203601e-1 1.32453735e0 1.32453735e0
-2.900009e-2 -2.4203601e-1 1.2967101e0 1.2967101e0
-1.01601e-2 -2.4203601e-1 1.26959558e0 1.26959558e0
8.6799e-3 -2.4203601e-1 1.24319177e0 1.24319177e0
2.75199e-2 -2.4203601e-1 1.21749841e0 1.21749841e0
4.63599e-2 -2.4203601e-1 1.19251752e0 1.19251752e0
6.519989e-2 -2.4203601e-1 1.16825398e0 1.16825398e0
8.403989e-2 -2.4203601e-1 1.14471513e0 1.14471513e0
1.0287988e-1 -2.4203601e-1 1.12191039e0 1.12191039e0
1.2171988e-1 -2.4203601e-1 1.0998519e0 1.0998519e0
1.4055988e-1 -2.4203601e-1 1.07855394e0 1.07855394e0
1.5939987e-1 -2.4203601e-1 1.05803334e0 1.05803334e0
1.7823987e-1 -2.4203601e-1 1.03830936e0 1.03830936e0
1.9707986e-1 -2.4203601e-1 1.01940382e0 1.01940382e0
2.1591986e-1 -2.4203601e-1 1.00134082e0 1.00134082e0
2.3475986e-1 -2.4203601e-1 9.8414658e-1 9.8414658e-1
2.5359985e-1 -2.4203601e-1 9.6785033e-1 9.6785033e-1
2.7243985e-1 -2.4203601e-1 9.5248325e-1 9.5248325e-1
2.9127985e-1 -2.4203601e-1 9.3807928e-1 9.3807928e-1
3.1011984e-1 -2.4203601e-1 9.2467445e-1 9.2467445e-1
3.2895984e-1 -2.4203601e-1 9.1230754e-1 9.1230754e-1
3.4779984e-1 -2.4203601e-1 9.0101924e-1 9.0101924e-1
3.6663983e-1 -2.4203601e-1 8.9085333e-1 8.9085333e-1
3.8547983e-1 -2.4203601e-1 8.8185558e-1 8.8185558e-1
4.0431982e-1 -2.4203601e-1 8.7407426e-1 8.7407426e-1
4.2315982e-1 -2.4203601e-1 8.6756003e-1 8.6756003e-1
4.4199982e-1 -2.4203601e-1 8.6236603e-1 8.6236603e-1
4.6083981e-1 -2.4203601e-1 8.5854788e-1 8.5854788e-1
4.7967981e-1 -2.4203601e-1 8.5616344e-1 8.5616344e-1
4.985198e-1 -2.4203601e-1 8.5527313e-1 8.5527313e-1
5.173598e-1 -2.4203601e-1 8.5593977e-1 8.5593977e-1
5.361998e-1 -2.4203601e-1 8.5822855e-1 8.5822855e-1
5.550398e-1 -2.4203601e-1 8.6220708e-1 8.6220708e-1
5.738799e-1 -2.4203601e-1 8.6794551e-1 8.6794551e-1
5.927197e-1 -2.4203601e-1 8.7551616e-1 8.7551616e-1
6.115598e-1 -2.4203601e-1 8.8499393e-1 8.8499393e-1
6.303998e-1 -2.4203601e-1 8.9645639e-1 8.9645639e-1
6.492398e-1 -2.4203601e-1 9.0998299e-1 9.0998299e-1
6.680798e-1 -2.4203601e-1 9.2565613e-1 9.2565613e-1
6.869197e-1 -2.4203601e-1 9.435599e-1 9.435599e-1
7.057597e-1 -2.4203601e-1 9.6378186e-1 9.6378186e-1
7.245998e-1 -2.4203601e-1 9.8641121e-1 9.8641121e-1
7.434398e-1 -2.4203601e-1 1.01153963e0 1.01153963e0
7.622798e-1 -2.4203601e-1 1.03926149e0 1.03926149e0
7.811197e-1 -2.4203601e-1 1.0696732e0 1.0696732e0
7.999597e-1 -2.4203601e-1 1.10287428e0 1.10287428e0

-5.0e-1 -2.2754501e-1 2.2027377e0 2.2027377e0
-4.8116e-1 -2.2754501e-1 2.150756e0 2.150756e0
-4.6232e-1 -2.2754501e-1 2.1002733e0 2.1002733e0
-4.4348001e-1 -2.2754501e-1 2.0512285e0 2.0512285e0
-4.2464001e-1 -2.2754501e-1 2.003565e0 2.003565e0
-4.0580002e-1 -2.2754501e-1 1.9572258e0 1.9572258e0
-3.8696002e-1 -2.2754501e-1 1.9121574e0 1.9121574e0
-3.6812003e-1 -2.2754501e-1 1.868309e0 1.868309e0
-3.4928003e-1 -2.2754501e-1 1.825632e0 1.825632e0
-3.3044003e-1 -2.2754501e-1 1.784082e0 1.784082e0
-3.1160004e-1 -2.2754501e-1 1.7436139e0 1.7436139e0
-2.9276004e-1 -2.2754501e-1 1.7041876e0 1.7041876e0
-2.7392004e-1 -2.2754501e-1 1.6657623e0 1.6657623e0
-2.5508005e-1 -2.2754501e-1 1.6283032e0 1.6283032e0
-2.3624005e-1 -2.2754501e-1 1.5917757e0 1.5917757e0
-2.1740005e-1 -2.2754501e-1 1.55614827e0 1.55614827e0
-1.9856006e-1 -2.2754501e-1 1.521392e0 1.521392e0
-1.7972006e-1 -2.2754501e-1 1.48748026e0 1.48748026e0
-1.6088007e-1 -2.2754501e-1 1.45438892e0 1.45438892e0
-1.4204007e-1 -2.2754501e-1 1.42209549e0 1.42209549e0
-1.2320007e-1 -2.2754501e-1 1.39058102e0 1.39058102e0
-1.0436008e-1 -2.2754501e-1 1.35982831e0 1.35982831e0
-8.552008e-2 -2.2754501e-1 1.32982275e0 1.32982275e0
-6.668008e-2 -2.2754501e-1 1.30055261e0 1.30055261e0
-4.784009e-2 -2.2754501e-1 1.27200735e0 1.27200735e0
-2.900009e-2 -2.2754501e-1 1.2441801e0 1.2441801e0
-1.01601e-2 -2.2754501e-1 1.21706558e0 1.21706558e0
8.6799e-3 -2.2754501e-1 1.19066177e0 1.19066177e0
2.75199e-2 -2.2754501e-1 1.16496841e0 1.16496841e0
4.63599e-2 -2.2754501e-1 1.13998752e0 1.13998752e0
6.519989e-2 -2.2754501e-1 1.11572398e0 1.11572398e0
8.403989e-2 -2.2754501e-1 1.09218513e0 1.09218513e0
1.0287988e-1 -2.2754501e-1 1.06938039e0 1.06938039e0
1.2171988e-1 -2.2754501e-1 1.0473219e0 1.0473219e0
1.4055988e-1 -2.2754501e-1 1.02602394e0 1.02602394e0
1.5939987e-1 -2.2754501e-1 1.00550334e0 1.00550334e0
1.7823987e-1 -2.2754501e-1 9.8577936e-1 9.8577936e-1
1.9707986e-1 -2.2754501e-1 9.6687383e-1 9.6687383e-1
2.1591986e-1 -2.2754501e-1 9.4881082e-1 9.4881082e-1
2.3475986e-1 -2.2754501e-1 9.3161658e-1 9.3161658e-1
2.5359985e-1 -2.2754501e-1 9.1532033e-1 9.1532033e-1
2.7243985e-1 -2.2754501e-1 8.9995325e-1 8.9995325e-1
2.9127985e-1 -2.2754501e-1 8.8554929e-1 8.8554929e-1
3.1011984e-1 -2.2754501e-1 8.7214445e-1 8.7214445e-1
3.2895984e-1 -2.2754501e-1 8.5977754e-1 8.5977754e-1
3.4779984e-1 -2.2754501e-1 8.4848924e-1 8.4848924e-1
3.6663983e-1 -2.2754501e-1 8.3832333e-1 8.3832333e-1
3.8547983e-1 -2.2754501e-1 8.2932558e-1 8.2932558e-1
4.0431982e-1 -2.2754501e-1 8.2154427e-1 8.2154427e-1
4.2315982e-1 -2.2754501e-1 8.1503003e-1 8.1503003e-1
4.4199982e-1 -2.2754501e-1 8.0983603e-1 8.0983603e-1
4.6083981e-1 -2.2754501e-1 8.0601788e-1 8.0601788e-1
4.7967981e-1 -2.2754501e-1 8.0363344e-1 8.0363344e-1
4.985198e-1 -2.2754501e-1 8.0274313e-1 8.0274313e-1
5.173598e-1 -2.2754501e-1 8.0340977e-1 8.0340977e-1
5.361998e-1 -2.2754501e-1 8.0569855e-1 8.0569855e-1
5.550398e-1 -2.2754501e-1 8.0967708e-1 8.0967708e-1
5.738799e-1 -2.2754501e-1 8.1541551e-1 8.1541551e-1
5.927197e-1 -2.2754501e-1 8.2298616e-1 8.2298616e-1
6.115598e-1 -2.2754501e-1 8.3246393e-1 8.3246393e-1
6.303998e-1 -2.2754501e-1 8.4392639e-1 8.4392639e-1
6.492398e-1 -2.2754501e-1 8.5745299e-1 8.5745299e-1
6.680798e-1 -2.2754501e-1 8.7312613e-1 8.7312613e-1
6.869197e-1 -2.2754501e-1 8.910299e-1 8.910299e-1
7.057597e-1 -2.2754501e-1 9.1125186e-1 9.1125186e-1
7.245998e-1 -2.2754501e-1 9.3388121e-1 9.3388121e-1
7.434398e-1 -2.2754501e-1 9.5900963e-1 9.5900963e-1
7.622798e-1 -2.2754501e-1 9.8673149e-1 9.8673149e-1
7.811197e-1 -2.2754501e-1 1.0171432e0 1.0171432e0
7.999597e-1 -2.2754501e-1 1.05034428e0 1.05034428e0

-5.0e-1 -2.1305402e-1 2.1527989e0 2.1527989e0
-4.8116e-1 -2.1305402e-1 2.1008173e0 2.1008173e0
-4.6232e-1 -2.1305402e-1 2.0503345e0 2.0503345e0
-4.4348001e-1 -2.1305402e-1 2.0012897e0 2.0012897e0
-4.2464001e-1 -2.1305402e-1 1.9536263e0 1.9536263e0
-4.0580002e-1 -2.1305402e-1 1.907287e0 1.907287e0
-3.8696002e-1 -2.1305402e-1 1.8622186e0 1.8622186e0
-3.6812003e-1 -2.1305402e-1 1.8183702e0 1.8183702e0
-3.4928003e-1 -2.1305402e-1 1.7756932e0 1.7756932e0
-3.3044003e-1 -2.1305402e-1 1.7341432e0 1.7341432e0
-3.1160004e-1 -2.1305402e-1 1.6936751e0 1.6936751e0
-2.9276004e-1 -2.1305402e-1 1.6542488e0 1.6542488e0
-2.7392004e-1 -2.1305402e-1 1.6158237e0 1.6158237e0
-2.5508005e-1 -2.1305402e-1 1.5783646e0 1.5783646e0
-2.3624005e-1 -2.1305402e-1 1.541837e0 1.541837e0
-2.1740005e-1 -2.1305402e-1 1.50620955e0 1.50620955e0
-1.9856006e-1 -2.1305402e-1 1.47145328e0 1.47145328e0
-1.7972006e-1 -2.1305402e-1 1.43754153e0 1.43754153e0
-1.6088007e-1 -2.1305402e-1 1.4044502e0 1.4044502e0
-1.4204007e-1 -2.1305402e-1 1.37215677e0 1.37215677e0
-1.2320007e-1 -2.1305402e-1 1.3406423e0 1.3406423e0
-1.0436008e-1 -2.1305402e-1 1.30988959e0 1.30988959e0
-8.552008e-2 -2.1305402e-1 1.27988403e0 1.27988403e0
-6.668008e-2 -2.1305402e-1 1.25061389e0 1.25061389e0
-4.784009e-2 -2.1305402e-1 1.22206863e0 1.22206863e0
-2.900009e-2 -2.1305402e-1 1.19424138e0 1.19424138e0
-1.01601e-2 -2.1305402e-1 1.16712686e0 1.16712686e0
8.6799e-3 -2.1305402e-1 1.14072305e0 1.14072305e0
2.75199e-2 -2.1305402e-1 1.1150297e0 1.1150297e0
4.63599e-2 -2.1305402e-1 1.0900488e0 1.0900488e0
6.519989e-2 -2.1305402e-1 1.06578526e0 1.06578526e0
8.403989e-2 -2.1305402e-1 1.04224641e0 1.04224641e0
1.0287988e-1 -2.1305402e-1 1.01944167e0 1.01944167e0
1.2171988e-1 -2.1305402e-1 9.9738318e-1 9.9738318e-1
1.4055988e-1 -2.1305402e-1 9.7608522e-1 9.7608522e-1
1.5939987e-1 -2.1305402e-1 9.5556462e-1 9.5556462e-1
1.7823987e-1 -2.1305402e-1 9.3584064e-1 9.3584064e-1
1.9707986e-1 -2.1305402e-1 9.169351e-1 9.169351e-1
2.1591986e-1 -2.1305402e-1 8.988721e-1 8.988721e-1
2.3475986e-1 -2.1305402e-1 8.8167786e-1 8.8167786e-1
2.5359985e-1 -2.1305402e-1 8.653816e-1 8.653816e-1
2.7243985e-1 -2.1305402e-1 8.5001453e-1 8.5001453e-1
2.9127985e-1 -2.1305402e-1 8.3561057e-1 8.3561057e-1
3.1011984e-1 -2.1305402e-1 8.2220573e-1 8.2220573e-1
3.2895984e-1 -2.1305402e-1 8.0983882e-1 8.0983882e-1
3.4779984e-1 -2.1305402e-1 7.9855052e-1 7.9855052e-1
3.6663983e-1 -2.1305402e-1 7.8838461e-1 7.8838461e-1
3.8547983e-1 -2.1305402e-1 7.7938686e-1 7.7938686e-1
4.0431982e-1 -2.1305402e-1 7.7160555e-1 7.7160555e-1
4.2315982e-1 -2.1305402e-1 7.6509131e-1 7.6509131e-1
4.4199982e-1 -2.1305402e-1 7.5989731e-1 7.5989731e-1
4.6083981e-1 -2.1305402e-1 7.5607916e-1 7.5607916e-1
4.7967981e-1 -2.1305402e-1 7.5369472e-1 7.5369472e-1
4.985198e-1 -2.1305402e-1 7.5280441e-1 7.5280441e-1
5.173598e-1 -2.1305402e-1 7.5347105e-1 7.5347105e-1
5.361998e-1 -2.1305402e-1 7.5575983e-1 7.5575983e-1
5.550398e-1 -2.1305402e-1 7.5973836e-1 7.5973836e-1
5.738799e-1 -2.1305402e-1 7.6547679e-1 7.6547679e-1
5.927197e-1 -2.1305402e-1 7.7304744e-1 7.7304744e-1
6.115598e-1 -2.1305402e-1 7.825252e-1 7.825252e-1
6.303998e-1 -2.1305402e-1 7.9398767e-1 7.9398767e-1
6.492398e-1 -2.1305402e-1 8.0751427e-1 8.0751427e-1
6.680798e-1 -2.1305402e-1 8.2318741e-1 8.2318741e-1
6.869197e-1 -2.1305402e-1 8.4109119e-1 8.4109119e-1
7.057597e-1 -2.1305402e-1 8.6131314e-1 8.6131314e-1
7.245998e-1 -2.1305402e-1 8.8394249e-1 8.8394249e-1
7.434398e-1 -2.1305402e-1 9.090709e-1 9.090709e-1
7.622798e-1 -2.1305402e-1 9.3679277e-1 9.3679277e-1
7.811197e-1 -2.1305402e-1 9.6720448e-1 9.6720448e-1
7.999597e-1 -2.1305402e-1 1.00040556e0 1.00040556e0

-5.0e-1 -1.9856302e-1 2.1054137e0 2.1054137e0
-4.8116e-1 -1.9856302e-1 2.053432e0 2.053432e0
-4.6232e-1 -1.9856302e-1 2.0029492e0 2.0029492e0
-4.4348001e-1 -1.9856302e-1 1.9539044e0 1.9539044e0
-4.2464001e-1 -1.9856302e-1 1.906241e0 1.906241e0
-4.0580002e-1 -1.9856302e-1 1.8599017e0 1.8599017e0
-3.8696002e-1 -1.9856302e-1 1.8148334e0 1.8148334e0
-3.6812003e-1 -1.9856302e-1 1.770985e0 1.770985e0
-3.4928003e-1 -1.9856302e-1 1.728308e0 1.728308e0
-3.3044003e-1 -1.9856302e-1 1.686758e0 1.686758e0
-3.1160004e-1 -1.9856302e-1 1.6462898e0 1.6462898e0
-2.9276004e-1 -1.9856302e-1 1.6068636e0 1.6068636e0
-2.7392004e-1 -1.9856302e-1 1.5684383e0 1.5684383e0
-2.5508005e-1 -1.9856302e-1 1.5309792e0 1.5309792e0
-2.3624005e-1 -1.9856302e-1 1.4944516e0 1.4944516e0
-2.1740005e-1 -1.9856302e-1 1.45882422e0 1.45882422e0
-1.9856006e-1 -1.9856302e-1 1.42406795e0 1.42406795e0
-1.7972006e-1 -1.9856302e-1 1.3901562e0 1.3901562e0
-1.6088007e-1 -1.9856302e-1 1.35706487e0 1.35706487e0
-1.4204007e-1 -1.9856302e-1 1.32477144e0 1.32477144e0
-1.2320007e-1 -1.9856302e-1 1.29325697e0 1.29325697e0
-1.0436008e-1 -1.9856302e-1 1.26250426e0 1.26250426e0
-8.552008e-2 -1.9856302e-1 1.2324987e0 1.2324987e0
-6.668008e-2 -1.9856302e-1 1.20322856e0 1.20322856e0
-4.784009e-2 -1.9856302e-1 1.1746833e0 1.1746833e0
-2.900009e-2 -1.9856302e-1 1.14685605e0 1.14685605e0
-1.01601e-2 -1.9856302e-1 1.11974153e0 1.11974153e0
8.6799e-3 -1.9856302e-1 1.09333772e0 1.09333772e0
2.75199e-2 -1.9856302e-1 1.06764436e0 1.06764436e0
4.63599e-2 -1.9856302e-1 1.04266347e0 1.04266347e0
6.519989e-2 -1.9856302e-1 1.01839993e0 1.01839993e0
8.403989e-2 -1.9856302e-1 9.9486108e-1 9.9486108e-1
1.0287988e-1 -1.9856302e-1 9.7205634e-1 9.7205634e-1
1.2171988e-1 -1.9856302e-1 9.4999785e-1 9.4999785e-1
1.4055988e-1 -1.9856302e-1 9.2869989e-1 9.2869989e-1
1.5939987e-1 -1.9856302e-1 9.0817929e-1 9.0817929e-1
1.7823987e-1 -1.9856302e-1 8.884553e-1 8.884553e-1
1.9707986e-1 -1.9856302e-1 8.6954977e-1 8.6954977e-1
2.1591986e-1 -1.9856302e-1 8.5148677e-1 8.5148677e-1
2.3475986e-1 -1.9856302e-1 8.3429253e-1 8.3429253e-1
2.5359985e-1 -1.9856302e-1 8.1799628e-1 8.1799628e-1
2.7243985e-1 -1.9856302e-1 8.026292e-1 8.026292e-1
2.9127985e-1 -1.9856302e-1 7.8822523e-1 7.8822523e-1
3.1011984e-1 -1.9856302e-1 7.748204e-1 7.748204e-1
3.2895984e-1 -1.9856302e-1 7.6245349e-1 7.6245349e-1
3.4779984e-1 -1.9856302e-1 7.5116519e-1 7.5116519e-1
3.6663983e-1 -1.9856302e-1 7.4099928e-1 7.4099928e-1
3.8547983e-1 -1.9856302e-1 7.3200153e-1 7.3200153e-1
4.0431982e-1 -1.9856302e-1 7.2422021e-1 7.2422021e-1
4.2315982e-1 -1.9856302e-1 7.1770598e-1 7.1770598e-1
4.4199982e-1 -1.9856302e-1 7.1251198e-1 7.1251198e-1
4.6083981e-1 -1.9856302e-1 7.0869383e-1 7.0869383e-1
4.7967981e-1 -1.9856302e-1 7.0630939e-1 7.0630939e-1
4.985198e-1 -1.9856302e-1 7.0541908e-1 7.0541908e-1
5.173598e-1 -1.9856302e-1 7.0608572e-1 7.0608572e-1
5.361998e-1 -1.9856302e-1 7.083745e-1 7.083745e-1
5.550398e-1 -1.9856302e-1 7.1235303e-1 7.1235303e-1
5.738799e-1 -1.9856302e-1 7.1809146e-1 7.1809146e-1
5.927197e-1 -1.9856302e-1 7.2566211e-1 7.2566211e-1
6.115598e-1 -1.9856302e-1 7.3513988e-1 7.3513988e-1
6.303998e-1 -1.9856302e-1 7.4660234e-1 7.4660234e-1
6.492398e-1 -1.9856302e-1 7.6012894e-1 7.6012894e-1
6.680798e-1 -1.9856302e-1 7.7580208e-1 7.7580208e-1
6.869197e-1 -1.9856302e-1 7.9370586e-1 7.9370586e-1
7.057597e-1 -1.9856302e-1 8.1392781e-1 8.1392781e-1
7.245998e-1 -1.9856302e-1 8.3655716e-1 8.3655716e-1
7.434398e-1 -1.9856302e-1 8.6168558e-1 8.6168558e-1
7.622798e-1 -1.9856302e-1 8.8940744e-1 8.8940744e-1
7.811197e-1 -1.9856302e-1 9.1981915e-1 9.1981915e-1
7.999597e-1 -1.9856302e-1 9.5302023e-1 9.5302023e-1

-5.0e-1 -1.8407202e-1 2.0605437e0 2.0605437e0
-4.8116e-1 -1.8407202e-1 2.008562e0 2.008562e0
-4.6232e-1 -1.8407202e-1 1.9580792e0 1.9580792e0
-4.4348001e-1 -1.8407202e-1 1.9090344e0 1.9090344e0
-4.2464001e-1 -1.8407202e-1 1.861371e0 1.861371e0
-4.0580002e-1 -1.8407202e-1 1.8150317e0 1.8150317e0
-3.8696002e-1 -1.8407202e-1 1.7699634e0 1.7699634e0
-3.6812003e-1 -1.8407202e-1 1.726115e0 1.726115e0
-3.4928003e-1 -1.8407202e-1 1.683438e0 1.683438e0
-3.3044003e-1 -1.8407202e-1 1.641888e0 1.641888e0
-3.1160004e-1 -1.8407202e-1 1.6014198e0 1.6014198e0
-2.9276004e-1 -1.8407202e-1 1.5619937e0 1.5619937e0
-2.7392004e-1 -1.8407202e-1 1.5235684e0 1.5235684e0
-2.5508005e-1 -1.8407202e-1 1.4861093e0 1.4861093e0
-2.3624005e-1 -1.8407202e-1 1.4495818e0 1.4495818e0
-2.1740005e-1 -1.8407202e-1 1.41395442e0 1.41395442e0
-1.9856006e-1 -1.8407202e-1 1.37919815e0 1.37919815e0
-1.7972006e-1 -1.8407202e-1 1.3452864e0 1.3452864e0
-1.6088007e-1 -1.8407202e-1 1.31219507e0 1.31219507e0
-1.4204007e-1 -1.8407202e-1 1.27990164e0 1.27990164e0
-1.2320007e-1 -1.8407202e-1 1.24838718e0 1.24838718e0
-1.0436008e-1 -1.8407202e-1 1.21763446e0 1.21763446e0
-8.552008e-2 -1.8407202e-1 1.1876289e0 1.1876289e0
-6.668008e-2 -1.8407202e-1 1.15835876e0 1.15835876e0
-4.784009e-2 -1.8407202e-1 1.1298135e0 1.1298135e0
-2.900009e-2 -1.8407202e-1 1.10198625e0 1.10198625e0
-1.01601e-2 -1.8407202e-1 1.07487173e0 1.07487173e0
8.6799e-3 -1.8407202e-1 1.04846793e0 1.04846793e0
2.75199e-2 -1.8407202e-1 1.02277457e0 1.02277457e0
4.63599e-2 -1.8407202e-1 9.9779367e-1 9.9779367e-1
6.519989e-2 -1.8407202e-1 9.7353014e-1 9.7353014e-1
8.403989e-2 -1.8407202e-1 9.4999129e-1 9.4999129e-1
1.0287988e-1 -1.8407202e-1 9.2718654e-1 9.2718654e-1
1.2171988e-1 -1.8407202e-1 9.0512805e-1 9.0512805e-1
1.4055988e-1 -1.8407202e-1 8.838301e-1 8.838301e-1
1.5939987e-1 -1.8407202e-1 8.633095e-1 8.633095e-1
1.7823987e-1 -1.8407202e-1 8.4358551e-1 8.4358551e-1
1.9707986e-1 -1.8407202e-1 8.2467998e-1 8.2467998e-1
2.1591986e-1 -1.8407202e-1 8.0661697e-1 8.0661697e-1
2.3475986e-1 -1.8407202e-1 7.8942273e-1 7.8942273e-1
2.5359985e-1 -1.8407202e-1 7.7312648e-1 7.7312648e-1
2.7243985e-1 -1.8407202e-1 7.577594e-1 7.577594e-1
2.9127985e-1 -1.8407202e-1 7.4335544e-1 7.4335544e-1
3.1011984e-1 -1.8407202e-1 7.299506e-1 7.299506e-1
3.2895984e-1 -1.8407202e-1 7.175837e-1 7.175837e-1
3.4779984e-1 -1.8407202e-1 7.062954e-1 7.062954e-1
3.6663983e-1 -1.8407202e-1 6.9612949e-1 6.9612949e-1
3.8547983e-1 -1.8407202e-1 6.8713173e-1 6.8713173e-1
4.0431982e-1 -1.8407202e-1 6.7935042e-1 6.7935042e-1
4.2315982e-1 -1.8407202e-1 6.7283618e-1 6.7283618e-1
4.4199982e-1 -1.8407202e-1 6.6764218e-1 6.6764218e-1
4.6083981e-1 -1.8407202e-1 6.6382404e-1 6.6382404e-1
4.7967981e-1 -1.8407202e-1 6.6143959e-1 6.6143959e-1
4.985198e-1 -1.8407202e-1 6.6054929e-1 6.6054929e-1
5.173598e-1 -1.8407202e-1 6.6121593e-1 6.6121593e-1
5.361998e-1 -1.8407202e-1 6.635047e-1 6.635047e-1
5.550398e-1 -1.8407202e-1 6.6748323e-1 6.6748323e-1
5.738799e-1 -1.8407202e-1 6.7322166e-1 6.7322166e-1
5.927197e-1 -1.8407202e-1 6.8079231e-1 6.8079231e-1
6.115598e-1 -1.8407202e-1 6.9027008e-1 6.9027008e-1
6.303998e-1 -1.8407202e-1 7.0173254e-1 7.0173254e-1
6.492398e-1 -1.8407202e-1 7.1525914e-1 7.1525914e-1
6.680798e-1 -1.8407202e-1 7.3093228e-1 7.3093228e-1
6.869197e-1 -1.8407202e-1 7.4883606e-1 7.4883606e-1
7.057597e-1 -1.8407202e-1 7.6905801e-1 7.6905801e-1
7.245998e-1 -1.8407202e-1 7.9168736e-1 7.9168736e-1
7.434398e-1 -1.8407202e-1 8.1681578e-1 8.1681578e-1
7.622798e-1 -1.8407202e-1 8.4453764e-1 8.4453764e-1
7.811197e-1 -1.8407202e-1 8.7494936e-1 8.7494936e-1
7.999597e-1 -1.8407202e-1 9.0815044e-1 9.0815044e-1

-5.0e-1 -1.6958102e-1 2.0181544e0 2.0181544e0
-4.8116e-1 -1.6958102e-1 1.9661728e0 1.9661728e0
-4.6232e-1 -1.6958102e-1 1.91569e0 1.91569e0
-4.4348001e-1 -1.6958102e-1 1.8666452e0 1.8666452e0
-4.2464001e-1 -1.6958102e-1 1.8189818e0 1.8189818e0
-4.0580002e-1 -1.6958102e-1 1.7726425e0 1.7726425e0
-3.8696002e-1 -1.6958102e-1 1.7275742e0 1.7275742e0
-3.6812003e-1 -1.6958102e-1 1.6837257e0 1.6837257e0
-3.4928003e-1 -1.6958102e-1 1.6410487e0 1.6410487e0
-3.3044003e-1 -1.6958102e-1 1.5994987e0 1.5994987e0
-3.1160004e-1 -1.6958102e-1 1.5590306e0 1.5590306e0
-2.9276004e-1 -1.6958102e-1 1.5196043e0 1.5196043e0
-2.7392004e-1 -1.6958102e-1 1.4811792e0 1.4811792e0
-2.5508005e-1 -1.6958102e-1 1.4437201e0 1.4437201e0
-2.3624005e-1 -1.6958102e-1 1.40719244e0 1.40719244e0
-2.1740005e-1 -1.6958102e-1 1.37156506e0 1.37156506e0
-1.9856006e-1 -1.6958102e-1 1.33680879e0 1.33680879e0
-1.7972006e-1 -1.6958102e-1 1.30289705e0 1.30289705e0
-1.6088007e-1 -1.6958102e-1 1.26980571e0 1.26980571e0
-1.4204007e-1 -1.6958102e-1 1.23751228e0 1.23751228e0
-1.2320007e-1 -1.6958102e-1 1.20599782e0 1.20599782e0
-1.0436008e-1 -1.6958102e-1 1.1752451e0 1.1752451e0
-8.552008e-2 -1.6958102e-1 1.14523955e0 1.14523955e0
-6.668008e-2 -1.6958102e-1 1.1159694e0 1.1159694e0
-4.784009e-2 -1.6958102e-1 1.08742415e0 1.08742415e0
-2.900009e-2 -1.6958102e-1 1.0595969e0 1.0595969e0
-1.01601e-2 -1.6958102e-1 1.03248238e0 1.03248238e0
8.6799e-3 -1.6958102e-1 1.00607857e0 1.00607857e0
2.75199e-2 -1.6958102e-1 9.8038521e-1 9.8038521e-1
4.63599e-2 -1.6958102e-1 9.5540431e-1 9.5540431e-1
6.519989e-2 -1.6958102e-1 9.3114078e-1 9.3114078e-1
8.403989e-2 -1.6958102e-1 9.0760193e-1 9.0760193e-1
1.0287988e-1 -1.6958102e-1 8.8479718e-1 8.8479718e-1
1.2171988e-1 -1.6958102e-1 8.627387e-1 8.627387e-1
1.4055988e-1 -1.6958102e-1 8.4144073e-1 8.4144073e-1
1.5939987e-1 -1.6958102e-1 8.2092014e-1 8.2092014e-1
1.7823987e-1 -1.6958102e-1 8.0119615e-1 8.0119615e-1
1.9707986e-1 -1.6958102e-1 7.8229062e-1 7.8229062e-1
2.1591986e-1 -1.6958102e-1 7.6422762e-1 7.6422762e-1
2.3475986e-1 -1.6958102e-1 7.4703337e-1 7.4703337e-1
2.5359985e-1 -1.6958102e-1 7.3073712e-1 7.3073712e-1
2.7243985e-1 -1.6958102e-1 7.1537004e-1 7.1537004e-1
2.9127985e-1 -1.6958102e-1 7.0096608e-1 7.0096608e-1
3.1011984e-1 -1.6958102e-1 6.8756125e-1 6.8756125e-1
3.2895984e-1 -1.6958102e-1 6.7519434e-1 6.7519434e-1
3.4779984e-1 -1.6958102e-1 6.6390604e-1 6.6390604e-1
3.6663983e-1 -1.6958102e-1 6.5374013e-1 6.5374013e-1
3.8547983e-1 -1.6958102e-1 6.4474237e-1 6.4474237e-1
4.0431982e-1 -1.6958102e-1 6.3696106e-1 6.3696106e-1
4.2315982e-1 -1.6958102e-1 6.3044682e-1 6.3044682e-1
4.4199982e-1 -1.6958102e-1 6.2525282e-1 6.2525282e-1
4.6083981e-1 -1.6958102e-1 6.2143468e-1 6.2143468e-1
4.7967981e-1 -1.6958102e-1 6.1905025e-1 6.1905025e-1
4.985198e-1 -1.6958102e-1 6.1815993e-1 6.1815993e-1
5.173598e-1 -1.6958102e-1 6.1882658e-1 6.1882658e-1
5.361998e-1 -1.6958102e-1 6.2111534e-1 6.2111534e-1
5.550398e-1 -1.6958102e-1 6.2509387e-1 6.2509387e-1
5.738799e-1 -1.6958102e-1 6.308323e-1 6.308323e-1
5.927197e-1 -1.6958102e-1 6.3840295e-1 6.3840295e-1
6.115598e-1 -1.6958102e-1 6.4788072e-1 6.4788072e-1
6.303998e-1 -1.6958102e-1 6.5934319e-1 6.5934319e-1
6.492398e-1 -1.6958102e-1 6.7286978e-1 6.7286978e-1
6.680798e-1 -1.6958102e-1 6.8854292e-1 6.8854292e-1
6.869197e-1 -1.6958102e-1 7.064467e-1 7.064467e-1
7.057597e-1 -1.6958102e-1 7.2666866e-1 7.2666866e-1
7.245998e-1 -1.6958102e-1 7.49298e-1 7.49298e-1
7.434398e-1 -1.6958102e-1 7.7442642e-1 7.7442642e-1
7.622798e-1 -1.6958102e-1 8.0214828e-1 8.0214828e-1
7.811197e-1 -1.6958102e-1 8.3256e-1 8.3256e-1
7.999597e-1 -1.6958102e-1 8.6576108e-1 8.6576108e-1

-5.0e-1 -1.5509003e-1 1.9782097e0 1.9782097e0
-4.8116e-1 -1.5509003e-1 1.926228e0 1.926228e0
-4.6232e-1 -1.5509003e-1 1.8757452e0 1.8757452e0
-4.4348001e-1 -1.5509003e-1 1.8267004e0 1.8267004e0
-4.2464001e-1 -1.5509003e-1 1.779037e0 1.779037e0
-4.0580002e-1 -1.5509003e-1 1.7326978e0 1.7326978e0
-3.8696002e-1 -1.5509003e-1 1.6876294e0 1.6876294e0
-3.6812003e-1 -1.5509003e-1 1.643781e0 1.643781e0
-3.4928003e-1 -1.5509003e-1 1.601104e0 1.601104e0
-3.3044003e-1 -1.5509003e-1 1.559554e0 1.559554e0
-3.1160004e-1 -1.5509003e-1 1.5190858e0 1.5190858e0
-2.9276004e-1 -1.5509003e-1 1.4796596e0 1.4796596e0
-2.7392004e-1 -1.5509003e-1 1.4412344e0 1.4412344e0
-2.5508005e-1 -1.5509003e-1 1.40377527e0 1.40377527e0
-2.3624005e-1 -1.5509003e-1 1.3672477e0 1.3672477e0
-2.1740005e-1 -1.5509003e-1 1.33162032e0 1.33162032e0
-1.9856006e-1 -1.5509003e-1 1.29686404e0 1.29686404e0
-1.7972006e-1 -1.5509003e-1 1.2629523e0 1.2629523e0
-1.6088007e-1 -1.5509003e-1 1.22986096e0 1.22986096e0
-1.4204007e-1 -1.5509003e-1 1.19756754e0 1.19756754e0
-1.2320007e-1 -1.5509003e-1 1.16605307e0 1.16605307e0
-1.0436008e-1 -1.5509003e-1 1.13530035e0 1.13530035e0
-8.552008e-2 -1.5509003e-1 1.1052948e0 1.1052948e0
-6.668008e-2 -1.5509003e-1 1.07602466e0 1.07602466e0
-4.784009e-2 -1.5509003e-1 1.0474794e0 1.0474794e0
-2.900009e-2 -1.5509003e-1 1.01965215e0 1.01965215e0
-1.01601e-2 -1.5509003e-1 9.9253763e-1 9.9253763e-1
8.6799e-3 -1.5509003e-1 9.6613382e-1 9.6613382e-1
2.75199e-2 -1.5509003e-1 9.4044046e-1 9.4044046e-1
4.63599e-2 -1.5509003e-1 9.1545956e-1 9.1545956e-1
6.519989e-2 -1.5509003e-1 8.9119603e-1 8.9119603e-1
8.403989e-2 -1.5509003e-1 8.6765718e-1 8.6765718e-1
1.0287988e-1 -1.5509003e-1 8.4485243e-1 8.4485243e-1
1.2171988e-1 -1.5509003e-1 8.2279395e-1 8.2279395e-1
1.4055988e-1 -1.5509003e-1 8.0149599e-1 8.0149599e-1
1.5939987e-1 -1.5509003e-1 7.8097539e-1 7.8097539e-1
1.7823987e-1 -1.5509003e-1 7.612514e-1 7.612514e-1
1.9707986e-1 -1.5509003e-1 7.4234587e-1 7.4234587e-1
2.1591986e-1 -1.5509003e-1 7.2428287e-1 7.2428287e-1
2.3475986e-1 -1.5509003e-1 7.0708862e-1 7.0708862e-1
2.5359985e-1 -1.5509003e-1 6.9079237e-1 6.9079237e-1
2.7243985e-1 -1.5509003e-1 6.754253e-1 6.754253e-1
2.9127985e-1 -1.5509003e-1 6.6102133e-1 6.6102133e-1
3.1011984e-1 -1.5509003e-1 6.476165e-1 6.476165e-1
3.2895984e-1 -1.5509003e-1 6.3524959e-1 6.3524959e-1
3.4779984e-1 -1.5509003e-1 6.2396129e-1 6.2396129e-1
3.6663983e-1 -1.5509003e-1 6.1379538e-1 6.1379538e-1
3.8547983e-1 -1.5509003e-1 6.0479762e-1 6.0479762e-1
4.0431982e-1 -1.5509003e-1 5.9701631e-1 5.9701631e-1
4.2315982e-1 -1.5509003e-1 5.9050208e-1 5.9050208e-1
4.4199982e-1 -1.5509003e-1 5.8530807e-1 5.8530807e-1
4.6083981e-1 -1.5509003e-1 5.8148993e-1 5.8148993e-1
4.7967981e-1 -1.5509003e-1 5.791055e-1 5.791055e-1
4.985198e-1 -1.5509003e-1 5.7821518e-1 5.7821518e-1
5.173598e-1 -1.5509003e-1 5.7888184e-1 5.7888184e-1
5.361998e-1 -1.5509003e-1 5.811706e-1 5.811706e-1
5.550398e-1 -1.5509003e-1 5.8514912e-1 5.8514912e-1
5.738799e-1 -1.5509003e-1 5.9088756e-1 5.9088756e-1
5.927197e-1 -1.5509003e-1 5.984582e-1 5.984582e-1
6.115598e-1 -1.5509003e-1 6.0793597e-1 6.0793597e-1
6.303998e-1 -1.5509003e-1 6.1939844e-1 6.1939844e-1
6.492398e-1 -1.5509003e-1 6.3292503e-1 6.3292503e-1
6.680798e-1 -1.5509003e-1 6.4859818e-1 6.4859818e-1
6.869197e-1 -1.5509003e-1 6.6650195e-1 6.6650195e-1
7.057597e-1 -1.5509003e-1 6.867239e-1 6.867239e-1
7.245998e-1 -1.5509003e-1 7.0935326e-1 7.0935326e-1
7.434398e-1 -1.5509003e-1 7.3448167e-1 7.3448167e-1
7.622798e-1 -1.5509003e-1 7.6220354e-1 7.6220354e-1
7.811197e-1 -1.5509003e-1 7.9261525e-1 7.9261525e-1
7.999597e-1 -1.5509003e-1 8.2581633e-1 8.2581633e-1

-5.0e-1 -1.4059903e-1 1.9406741e0 1.9406741e0
-4.8116e-1 -1.4059903e-1 1.8886925e0 1.8886925e0
-4.6232e-1 -1.4059903e-1 1.8382097e0 1.8382097e0
-4.4348001e-1 -1.4059903e-1 1.7891649e0 1.7891649e0
-4.2464001e-1 -1.4059903e-1 1.7415015e0 1.7415015e0
-4.0580002e-1 -1.4059903e-1 1.6951622e0 1.6951622e0
-3.8696002e-1 -1.4059903e-1 1.6500938e0 1.6500938e0
-3.6812003e-1 -1.4059903e-1 1.6062454e0 1.6062454e0
-3.4928003e-1 -1.4059903e-1 1.5635684e0 1.5635684e0
-3.3044003e-1 -1.4059903e-1 1.5220184e0 1.5220184e0
-3.1160004e-1 -1.4059903e-1 1.4815503e0 1.4815503e0
-2.9276004e-1 -1.4059903e-1 1.442124e0 1.442124e0
-2.7392004e-1 -1.4059903e-1 1.4036989e0 1.4036989e0
-2.5508005e-1 -1.4059903e-1 1.36623972e0 1.36623972e0
-2.3624005e-1 -1.4059903e-1 1.32971214e0 1.32971214e0
-2.1740005e-1 -1.4059903e-1 1.29408476e0 1.29408476e0
-1.9856006e-1 -1.4059903e-1 1.25932849e0 1.25932849e0
-1.7972006e-1 -1.4059903e-1 1.22541675e0 1.22541675e0
-1.6088007e-1 -1.4059903e-1 1.19232541e0 1.19232541e0
-1.4204007e-1 -1.4059903e-1 1.16003198e0 1.16003198e0
-1.2320007e-1 -1.4059903e-1 1.12851752e0 1.12851752e0
-1.0436008e-1 -1.4059903e-1 1.0977648e0 1.0977648e0
-8.552008e-2 -1.4059903e-1 1.06775925e0 1.06775925e0
-6.668008e-2 -1.4059903e-1 1.0384891e0 1.0384891e0
-4.784009e-2 -1.4059903e-1 1.00994385e0 1.00994385e0
-2.900009e-2 -1.4059903e-1 9.821166e-1 9.821166e-1
-1.01601e-2 -1.4059903e-1 9.5500208e-1 9.5500208e-1
8.6799e-3 -1.4059903e-1 9.2859827e-1 9.2859827e-1
2.75199e-2 -1.4059903e-1 9.029049e-1 9.029049e-1
4.63599e-2 -1.4059903e-1 8.7792401e-1 8.7792401e-1
6.519989e-2 -1.4059903e-1 8.5366048e-1 8.5366048e-1
8.403989e-2 -1.4059903e-1 8.3012163e-1 8.3012163e-1
1.0287988e-1 -1.4059903e-1 8.0731688e-1 8.0731688e-1
1.2171988e-1 -1.4059903e-1 7.8525839e-1 7.8525839e-1
1.4055988e-1 -1.4059903e-1 7.6396043e-1 7.6396043e-1
1.5939987e-1 -1.4059903e-1 7.4343983e-1 7.4343983e-1
1.7823987e-1 -1.4059903e-1 7.2371585e-1 7.2371585e-1
1.9707986e-1 -1.4059903e-1 7.0481032e-1 7.0481032e-1
2.1591986e-1 -1.4059903e-1 6.8674731e-1 6.8674731e-1
2.3475986e-1 -1.4059903e-1 6.6955307e-1 6.6955307e-1
2.5359985e-1 -1.4059903e-1 6.5325682e-1 6.5325682e-1
2.7243985e-1 -1.4059903e-1 6.3788974e-1 6.3788974e-1
2.9127985e-1 -1.4059903e-1 6.2348578e-1 6.2348578e-1
3.1011984e-1 -1.4059903e-1 6.1008095e-1 6.1008095e-1
3.2895984e-1 -1.4059903e-1 5.9771404e-1 5.9771404e-1
3.4779984e-1 -1.4059903e-1 5.8642574e-1 5.8642574e-1
3.6663983e-1 -1.4059903e-1 5.7625983e-1 5.7625983e-1
3.8547983e-1 -1.4059903e-1 5.6726207e-1 5.6726207e-1
4.0431982e-1 -1.4059903e-1 5.5948076e-1 5.5948076e-1
4.2315982e-1 -1.4059903e-1 5.5296652e-1 5.5296652e-1
4.4199982e-1 -1.4059903e-1 5.4777252e-1 5.4777252e-1
4.6083981e-1 -1.4059903e-1 5.4395438e-1 5.4395438e-1
4.7967981e-1 -1.4059903e-1 5.4156995e-1 5.4156995e-1
4.985198e-1 -1.4059903e-1 5.4067963e-1 5.4067963e-1
5.173598e-1 -1.4059903e-1 5.4134628e-1 5.4134628e-1
5.361998e-1 -1.4059903e-1 5.4363504e-1 5.4363504e-1
5.550398e-1 -1.4059903e-1 5.4761357e-1 5.4761357e-1
5.738799e-1 -1.4059903e-1 5.53352e-1 5.53352e-1
5.927197e-1 -1.4059903e-1 5.6092265e-1 5.6092265e-1
6.115598e-1 -1.4059903e-1 5.7040042e-1 5.7040042e-1
6.303998e-1 -1.4059903e-1 5.8186288e-1 5.8186288e-1
6.492398e-1 -1.4059903e-1 5.9538948e-1 5.9538948e-1
6.680798e-1 -1.4059903e-1 6.1106262e-1 6.1106262e-1
6.869197e-1 -1.4059903e-1 6.289664e-1 6.289664e-1
7.057597e-1 -1.4059903e-1 6.4918835e-1 6.4918835e-1
7.245998e-1 -1.4059903e-1 6.718177e-1 6.718177e-1
7.434398e-1 -1.4059903e-1 6.9694612e-1 6.9694612e-1
7.622798e-1 -1.4059903e-1 7.2466798e-1 7.2466798e-1
7.811197e-1 -1.4059903e-1 7.550797e-1 7.550797e-1
7.999597e-1 -1.4059903e-1 7.8828078e-1 7.8828078e-1

-5.0e-1 -1.2610803e-1 1.9055133e0 1.9055133e0
-4.8116e-1 -1.2610803e-1 1.8535316e0 1.8535316e0
-4.6232e-1 -1.2610803e-1 1.8030489e0 1.8030489e0
-4.4348001e-1 -1.2610803e-1 1.754004e0 1.754004e0
-4.2464001e-1 -1.2610803e-1 1.7063406e0 1.7063406e0
-4.0580002e-1 -1.2610803e-1 1.6600014e0 1.6600014e0
-3.8696002e-1 -1.2610803e-1 1.614933e0 1.614933e0
-3.6812003e-1 -1.2610803e-1 1.5710846e0 1.5710846e0
-3.4928003e-1 -1.2610803e-1 1.5284076e0 1.5284076e0
-3.3044003e-1 -1.2610803e-1 1.4868576e0 1.4868576e0
-3.1160004e-1 -1.2610803e-1 1.4463895e0 1.4463895e0
-2.9276004e-1 -1.2610803e-1 1.4069632e0 1.4069632e0
-2.7392004e-1 -1.2610803e-1 1.368538e0 1.368538e0
-2.5508005e-1 -1.2610803e-1 1.33107887e0 1.33107887e0
-2.3624005e-1 -1.2610803e-1 1.2945513e0 1.2945513e0
-2.1740005e-1 -1.2610803e-1 1.25892392e0 1.25892392e0
-1.9856006e-1 -1.2610803e-1 1.22416765e0 1.22416765e0
-1.7972006e-1 -1.2610803e-1 1.1902559e0 1.1902559e0
-1.6088007e-1 -1.2610803e-1 1.15716457e0 1.15716457e0
-1.4204007e-1 -1.2610803e-1 1.12487114e0 1.12487114e0
-1.2320007e-1 -1.2610803e-1 1.09335667e0 1.09335667e0
-1.0436008e-1 -1.2610803e-1 1.06260396e0 1.06260396e0
-8.552008e-2 -1.2610803e-1 1.0325984e0 1.0325984e0
-6.668008e-2 -1.2610803e-1 1.00332826e0 1.00332826e0
-4.784009e-2 -1.2610803e-1 9.74783e-1 9.74783e-1
-2.900009e-2 -1.2610803e-1 9.4695575e-1 9.4695575e-1
-1.01601e-2 -1.2610803e-1 9.1984123e-1 9.1984123e-1
8.6799e-3 -1.2610803e-1 8.9343742e-1 8.9343742e-1
2.75199e-2 -1.2610803e-1 8.6774406e-1 8.6774406e-1
4.63599e-2 -1.2610803e-1 8.4276317e-1 8.4276317e-1
6.519989e-2 -1.2610803e-1 8.1849963e-1 8.1849963e-1
8.403989e-2 -1.2610803e-1 7.9496078e-1 7.9496078e-1
1.0287988e-1 -1.2610803e-1 7.7215604e-1 7.7215604e-1
1.2171988e-1 -1.2610803e-1 7.5009755e-1 7.5009755e-1
1.4055988e-1 -1.2610803e-1 7.2879959e-1 7.2879959e-1
1.5939987e-1 -1.2610803e-1 7.0827899e-1 7.0827899e-1
1.7823987e-1 -1.2610803e-1 6.8855501e-1 6.8855501e-1
1.9707986e-1 -1.2610803e-1 6.6964948e-1 6.6964948e-1
2.1591986e-1 -1.2610803e-1 6.5158647e-1 6.5158647e-1
2.3475986e-1 -1.2610803e-1 6.3439223e-1 6.3439223e-1
2.5359985e-1 -1.2610803e-1 6.1809598e-1 6.1809598e-1
2.7243985e-1 -1.2610803e-1 6.027289e-1 6.027289e-1
2.9127985e-1 -1.2610803e-1 5.8832494e-1 5.8832494e-1
3.1011984e-1 -1.2610803e-1 5.749201e-1 5.749201e-1
3.2895984e-1 -1.2610803e-1 5.6255319e-1 5.6255319e-1
3.4779984e-1 -1.2610803e-1 5.512649e-1 5.512649e-1
3.6663983e-1 -1.2610803e-1 5.4109898e-1 5.4109898e-1
3.8547983e-1 -1.2610803e-1 5.3210123e-1 5.3210123e-1
4.0431982e-1 -1.2610803e-1 5.2431992e-1 5.2431992e-1
4.2315982e-1 -1.2610803e-1 5.1780568e-1 5.1780568e-1
4.4199982e-1 -1.2610803e-1 5.1261168e-1 5.1261168e-1
4.6083981e-1 -1.2610803e-1 5.0879353e-1 5.0879353e-1
4.7967981e-1 -1.2610803e-1 5.064091e-1 5.064091e-1
4.985198e-1 -1.2610803e-1 5.0551878e-1 5.0551878e-1
5.173598e-1 -1.2610803e-1 5.0618544e-1 5.0618544e-1
5.361998e-1 -1.2610803e-1 5.084742e-1 5.084742e-1
5.550398e-1 -1.2610803e-1 5.1245273e-1 5.1245273e-1
5.738799e-1 -1.2610803e-1 5.1819116e-1 5.1819116e-1
5.927197e-1 -1.2610803e-1 5.2576181e-1 5.2576181e-1
6.115598e-1 -1.2610803e-1 5.3523958e-1 5.3523958e-1
6.303998e-1 -1.2610803e-1 5.4670204e-1 5.4670204e-1
6.492398e-1 -1.2610803e-1 5.6022864e-1 5.6022864e-1
6.680798e-1 -1.2610803e-1 5.7590178e-1 5.7590178e-1
6.869197e-1 -1.2610803e-1 5.9380556e-1 5.9380556e-1
7.057597e-1 -1.2610803e-1 6.1402751e-1 6.1402751e-1
7.245998e-1 -1.2610803e-1 6.3665686e-1 6.3665686e-1
7.434398e-1 -1.2610803e-1 6.6178528e-1 6.6178528e-1
7.622798e-1 -1.2610803e-1 6.8950714e-1 6.8950714e-1
7.811197e-1 -1.2610803e-1 7.1991885e-1 7.1991885e-1
7.999597e-1 -1.2610803e-1 7.5311993e-1 7.5311993e-1

-5.0e-1 -1.1161703e-1 1.8726927e0 1.8726927e0
-4.8116e-1 -1.1161703e-1 1.820711e0 1.820711e0
-4.6232e-1 -1.1161703e-1 1.7702283e0 1.7702283e0
-4.4348001e-1 -1.1161703e-1 1.7211835e0 1.7211835e0
-4.2464001e-1 -1.1161703e-1 1.67352e0 1.67352e0
-4.0580002e-1 -1.1161703e-1 1.6271808e0 1.6271808e0
-3.8696002e-1 -1.1161703e-1 1.5821124e0 1.5821124e0
-3.6812003e-1 -1.1161703e-1 1.538264e0 1.538264e0
-3.4928003e-1 -1.1161703e-1 1.495587e0 1.495587e0
-3.3044003e-1 -1.1161703e-1 1.454037e0 1.454037e0
-3.1160004e-1 -1.1161703e-1 1.4135689e0 1.4135689e0
-2.9276004e-1 -1.1161703e-1 1.3741426e0 1.3741426e0
-2.7392004e-1 -1.1161703e-1 1.33571745e0 1.33571745e0
-2.5508005e-1 -1.1161703e-1 1.29825829e0 1.29825829e0
-2.3624005e-1 -1.1161703e-1 1.26173071e0 1.26173071e0
-2.1740005e-1 -1.1161703e-1 1.22610333e0 1.22610333e0
-1.9856006e-1 -1.1161703e-1 1.19134706e0 1.19134706e0
-1.7972006e-1 -1.1161703e-1 1.15743532e0 1.15743532e0
-1.6088007e-1 -1.1161703e-1 1.12434398e0 1.12434398e0
-1.4204007e-1 -1.1161703e-1 1.09205055e0 1.09205055e0
-1.2320007e-1 -1.1161703e-1 1.06053609e0 1.06053609e0
-1.0436008e-1 -1.1161703e-1 1.02978337e0 1.02978337e0
-8.552008e-2 -1.1161703e-1 9.9977782e-1 9.9977782e-1
-6.668008e-2 -1.1161703e-1 9.7050768e-1 9.7050768e-1
-4.784009e-2 -1.1161703e-1 9.4196242e-1 9.4196242e-1
-2.900009e-2 -1.1161703e-1 9.1413516e-1 9.1413516e-1
-1.01601e-2 -1.1161703e-1 8.8702065e-1 8.8702065e-1
8.6799e-3 -1.1161703e-1 8.6061684e-1 8.6061684e-1
2.75199e-2 -1.1161703e-1 8.3492348e-1 8.3492348e-1
4.63599e-2 -1.1161703e-1 8.0994258e-1 8.0994258e-1
6.519989e-2 -1.1161703e-1 7.8567905e-1 7.8567905e-1
8.403989e-2 -1.1161703e-1 7.621402e-1 7.621402e-1
1.0287988e-1 -1.1161703e-1 7.3933545e-1 7.3933545e-1
1.2171988e-1 -1.1161703e-1 7.1727696e-1 7.1727696e-1
1.4055988e-1 -1.1161703e-1 6.95979e-1 6.95979e-1
1.5939987e-1 -1.1161703e-1 6.754584e-1 6.754584e-1
1.7823987e-1 -1.1161703e-1 6.5573442e-1 6.5573442e-1
1.9707986e-1 -1.1161703e-1 6.3682889e-1 6.3682889e-1
2.1591986e-1 -1.1161703e-1 6.1876588e-1 6.1876588e-1
2.3475986e-1 -1.1161703e-1 6.0157164e-1 6.0157164e-1
2.5359985e-1 -1.1161703e-1 5.8527539e-1 5.8527539e-1
2.7243985e-1 -1.1161703e-1 5.6990831e-1 5.6990831e-1
2.9127985e-1 -1.1161703e-1 5.5550435e-1 5.5550435e-1
3.1011984e-1 -1.1161703e-1 5.4209952e-1 5.4209952e-1
3.2895984e-1 -1.1161703e-1 5.297326e-1 5.297326e-1
3.4779984e-1 -1.1161703e-1 5.184443e-1 5.184443e-1
3.6663983e-1 -1.1161703e-1 5.082784e-1 5.082784e-1
3.8547983e-1 -1.1161703e-1 4.9928064e-1 4.9928064e-1
4.0431982e-1 -1.1161703e-1 4.9149933e-1 4.9149933e-1
4.2315982e-1 -1.1161703e-1 4.8498509e-1 4.8498509e-1
4.4199982e-1 -1.1161703e-1 4.7979109e-1 4.7979109e-1
4.6083981e-1 -1.1161703e-1 4.7597295e-1 4.7597295e-1
4.7967981e-1 -1.1161703e-1 4.7358852e-1 4.7358852e-1
4.985198e-1 -1.1161703e-1 4.726982e-1 4.726982e-1
5.173598e-1 -1.1161703e-1 4.7336485e-1 4.7336485e-1
5.361998e-1 -1.1161703e-1 4.7565361e-1 4.7565361e-1
5.550398e-1 -1.1161703e-1 4.7963214e-1 4.7963214e-1
5.738799e-1 -1.1161703e-1 4.8537057e-1 4.8537057e-1
5.927197e-1 -1.1161703e-1 4.9294122e-1 4.9294122e-1
6.115598e-1 -1.1161703e-1 5.0241899e-1 5.0241899e-1
6.303998e-1 -1.1161703e-1 5.1388145e-1 5.1388145e-1
6.492398e-1 -1.1161703e-1 5.2740805e-1 5.2740805e-1
6.680798e-1 -1.1161703e-1 5.4308119e-1 5.4308119e-1
6.869197e-1 -1.1161703e-1 5.6098497e-1 5.6098497e-1
7.057597e-1 -1.1161703e-1 5.8120692e-1 5.8120692e-1
7.245998e-1 -1.1161703e-1 6.0383627e-1 6.0383627e-1
7.434398e-1 -1.1161703e-1 6.2896469e-1 6.2896469e-1
7.622798e-1 -1.1161703e-1 6.5668655e-1 6.5668655e-1
7.811197e-1 -1.1161703e-1 6.8709827e-1 6.8709827e-1
7.999597e-1 -1.1161703e-1 7.2029935e-1 7.2029935e-1

-5.0e-1 -9.712604e-2 1.8421794e0 1.8421794e0
-4.8116e-1 -9.712604e-2 1.7901978e0 1.7901978e0
-4.6232e-1 -9.712604e-2 1.739715e0 1.739715e0
-4.4348001e-1 -9.712604e-2 1.6906702e0 1.6906702e0
-4.2464001e-1 -9.712604e-2 1.6430067e0 1.6430067e0
-4.0580002e-1 -9.712604e-2 1.5966675e0 1.5966675e0
-3.8696002e-1 -9.712604e-2 1.5515991e0 1.5515991e0
-3.6812003e-1 -9.712604e-2 1.5077507e0 1.5077507e0
-3.4928003e-1 -9.712604e-2 1.4650737e0 1.4650737e0
-3.3044003e-1 -9.712604e-2 1.4235237e0 1.4235237e0
-3.1160004e-1 -9.712604e-2 1.3830556e0 1.3830556e0
-2.9276004e-1 -9.712604e-2 1.3436293e0 1.3436293e0
-2.7392004e-1 -9.712604e-2 1.30520415e0 1.30520415e0
-2.5508005e-1 -9.712604e-2 1.26774498e0 1.26774498e0
-2.3624005e-1 -9.712604e-2 1.2312174e0 1.2312174e0
-2.1740005e-1 -9.712604e-2 1.19559003e0 1.19559003e0
-1.9856006e-1 -9.712604e-2 1.16083376e0 1.16083376e0
-1.7972006e-1 -9.712604e-2 1.12692201e0 1.12692201e0
-1.6088007e-1 -9.712604e-2 1.09383067e0 1.09383067e0
-1.4204007e-1 -9.712604e-2 1.06153725e0 1.06153725e0
-1.2320007e-1 -9.712604e-2 1.03002278e0 1.03002278e0
-1.0436008e-1 -9.712604e-2 9.9927007e-1 9.9927007e-1
-8.552008e-2 -9.712604e-2 9.6926451e-1 9.6926451e-1
-6.668008e-2 -9.712604e-2 9.3999437e-1 9.3999437e-1
-4.784009e-2 -9.712604e-2 9.1144911e-1 9.1144911e-1
-2.900009e-2 -9.712604e-2 8.8362186e-1 8.8362186e-1
-1.01601e-2 -9.712604e-2 8.5650734e-1 8.5650734e-1
8.6799e-3 -9.712604e-2 8.3010353e-1 8.3010353e-1
2.75199e-2 -9.712604e-2 8.0441017e-1 8.0441017e-1
4.63599e-2 -9.712604e-2 7.7942928e-1 7.7942928e-1
6.519989e-2 -9.712604e-2 7.5516574e-1 7.5516574e-1
8.403989e-2 -9.712604e-2 7.3162689e-1 7.3162689e-1
1.0287988e-1 -9.712604e-2 7.0882214e-1 7.0882214e-1
1.2171988e-1 -9.712604e-2 6.8676366e-1 6.8676366e-1
1.4055988e-1 -9.712604e-2 6.654657e-1 6.654657e-1
1.5939987e-1 -9.712604e-2 6.449451e-1 6.449451e-1
1.7823987e-1 -9.712604e-2 6.2522112e-1 6.2522112e-1
1.9707986e-1 -9.712604e-2 6.0631558e-1 6.0631558e-1
2.1591986e-1 -9.712604e-2 5.8825258e-1 5.8825258e-1
2.3475986e-1 -9.712604e-2 5.7105833e-1 5.7105833e-1
2.5359985e-1 -9.712604e-2 5.5476208e-1 5.5476208e-1
2.7243985e-1 -9.712604e-2 5.39395e-1 5.39395e-1
2.9127985e-1 -9.712604e-2 5.2499104e-1 5.2499104e-1
3.1011984e-1 -9.712604e-2 5.1158621e-1 5.1158621e-1
3.2895984e-1 -9.712604e-2 4.992193e-1 4.992193e-1
3.4779984e-1 -9.712604e-2 4.87931e-1 4.87931e-1
3.6663983e-1 -9.712604e-2 4.7776509e-1 4.7776509e-1
3.8547983e-1 -9.712604e-2 4.6876733e-1 4.6876733e-1
4.0431982e-1 -9.712604e-2 4.6098602e-1 4.6098602e-1
4.2315982e-1 -9.712604e-2 4.5447179e-1 4.5447179e-1
4.4199982e-1 -9.712604e-2 4.4927779e-1 4.4927779e-1
4.6083981e-1 -9.712604e-2 4.4545964e-1 4.4545964e-1
4.7967981e-1 -9.712604e-2 4.4307521e-1 4.4307521e-1
4.985198e-1 -9.712604e-2 4.421849e-1 4.421849e-1
5.173598e-1 -9.712604e-2 4.4285155e-1 4.4285155e-1
5.361998e-1 -9.712604e-2 4.451403e-1 4.451403e-1
5.550398e-1 -9.712604e-2 4.4911884e-1 4.4911884e-1
5.738799e-1 -9.712604e-2 4.5485727e-1 4.5485727e-1
5.927197e-1 -9.712604e-2 4.6242792e-1 4.6242792e-1
6.115598e-1 -9.712604e-2 4.7190569e-1 4.7190569e-1
6.303998e-1 -9.712604e-2 4.8336815e-1 4.8336815e-1
6.492398e-1 -9.712604e-2 4.9689474e-1 4.9689474e-1
6.680798e-1 -9.712604e-2 5.1256789e-1 5.1256789e-1
6.869197e-1 -9.712604e-2 5.3047166e-1 5.3047166e-1
7.057597e-1 -9.712604e-2 5.5069362e-1 5.5069362e-1
7.245998e-1 -9.712604e-2 5.7332297e-1 5.7332297e-1
7.434398e-1 -9.712604e-2 5.9845139e-1 5.9845139e-1
7.622798e-1 -9.712604e-2 6.2617325e-1 6.2617325e-1
7.811197e-1 -9.712604e-2 6.5658496e-1 6.5658496e-1
7.999597e-1 -9.712604e-2 6.8978604e-1 6.8978604e-1

-5.0e-1 -8.263504e-2 1.8139401e0 1.8139401e0
-4.8116e-1 -8.263504e-2 1.7619585e0 1.7619585e0
-4.6232e-1 -8.263504e-2 1.7114757e0 1.7114757e0
-4.4348001e-1 -8.263504e-2 1.6624309e0 1.6624309e0
-4.2464001e-1 -8.263504e-2 1.6147675e0 1.6147675e0
-4.0580002e-1 -8.263504e-2 1.5684282e0 1.5684282e0
-3.8696002e-1 -8.263504e-2 1.5233598e0 1.5233598e0
-3.6812003e-1 -8.263504e-2 1.4795114e0 1.4795114e0
-3.4928003e-1 -8.263504e-2 1.4368344e0 1.4368344e0
-3.3044003e-1 -8.263504e-2 1.3952844e0 1.3952844e0
-3.1160004e-1 -8.263504e-2 1.3548163e0 1.3548163e0
-2.9276004e-1 -8.263504e-2 1.31539e0 1.31539e0
-2.7392004e-1 -8.263504e-2 1.27696497e0 1.27696497e0
-2.5508005e-1 -8.263504e-2 1.2395058e0 1.2395058e0
-2.3624005e-1 -8.263504e-2 1.20297823e0 1.20297823e0
-2.1740005e-1 -8.263504e-2 1.16735085e0 1.16735085e0
-1.9856006e-1 -8.263504e-2 1.13259457e0 1.13259457e0
-1.7972006e-1 -8.263504e-2 1.09868283e0 1.09868283e0
-1.6088007e-1 -8.263504e-2 1.06559149e0 1.06559149e0
-1.4204007e-1 -8.263504e-2 1.03329807e0 1.03329807e0
-1.2320007e-1 -8.263504e-2 1.0017836e0 1.0017836e0
-1.0436008e-1 -8.263504e-2 9.7103088e-1 9.7103088e-1
-8.552008e-2 -8.263504e-2 9.4102533e-1 9.4102533e-1
-6.668008e-2 -8.263504e-2 9.1175519e-1 9.1175519e-1
-4.784009e-2 -8.263504e-2 8.8320993e-1 8.8320993e-1
-2.900009e-2 -8.263504e-2 8.5538268e-1 8.5538268e-1
-1.01601e-2 -8.263504e-2 8.2826816e-1 8.2826816e-1
8.6799e-3 -8.263504e-2 8.0186435e-1 8.0186435e-1
2.75199e-2 -8.263504e-2 7.7617099e-1 7.7617099e-1
4.63599e-2 -8.263504e-2 7.511901e-1 7.511901e-1
6.519989e-2 -8.263504e-2 7.2692656e-1 7.2692656e-1
8.403989e-2 -8.263504e-2 7.0338771e-1 7.0338771e-1
1.0287988e-1 -8.263504e-2 6.8058296e-1 6.8058296e-1
1.2171988e-1 -8.263504e-2 6.5852448e-1 6.5852448e-1
1.4055988e-1 -8.263504e-2 6.3722652e-1 6.3722652e-1
1.5939987e-1 -8.263504e-2 6.1670592e-1 6.1670592e-1
1.7823987e-1 -8.263504e-2 5.9698193e-1 5.9698193e-1
1.9707986e-1 -8.263504e-2 5.780764e-1 5.780764e-1
2.1591986e-1 -8.263504e-2 5.600134e-1 5.600134e-1
2.3475986e-1 -8.263504e-2 5.4281915e-1 5.4281915e-1
2.5359985e-1 -8.263504e-2 5.265229e-1 5.265229e-1
2.7243985e-1 -8.263504e-2 5.1115582e-1 5.1115582e-1
2.9127985e-1 -8.263504e-2 4.9675186e-1 4.9675186e-1
3.1011984e-1 -8.263504e-2 4.8334703e-1 4.8334703e-1
3.2895984e-1 -8.263504e-2 4.7098012e-1 4.7098012e-1
3.4779984e-1 -8.263504e-2 4.5969182e-1 4.5969182e-1
3.6663983e-1 -8.263504e-2 4.4952591e-1 4.4952591e-1
3.8547983e-1 -8.263504e-2 4.4052815e-1 4.4052815e-1
4.0431982e-1 -8.263504e-2 4.3274684e-1 4.3274684e-1
4.2315982e-1 -8.263504e-2 4.262326e-1 4.262326e-1
4.4199982e-1 -8.263504e-2 4.2103862e-1 4.2103862e-1
4.6083981e-1 -8.263504e-2 4.1722047e-1 4.1722047e-1
4.7967981e-1 -8.263504e-2 4.1483603e-1 4.1483603e-1
4.985198e-1 -8.263504e-2 4.1394572e-1 4.1394572e-1
5.173598e-1 -8.263504e-2 4.1461237e-1 4.1461237e-1
5.361998e-1 -8.263504e-2 4.1690112e-1 4.1690112e-1
5.550398e-1 -8.263504e-2 4.2087967e-1 4.2087967e-1
5.738799e-1 -8.263504e-2 4.2661809e-1 4.2661809e-1
5.927197e-1 -8.263504e-2 4.3418874e-1 4.3418874e-1
6.115598e-1 -8.263504e-2 4.436665e-1 4.436665e-1
6.303998e-1 -8.263504e-2 4.5512897e-1 4.5512897e-1
6.492398e-1 -8.263504e-2 4.6865556e-1 4.6865556e-1
6.680798e-1 -8.263504e-2 4.843287e-1 4.843287e-1
6.869197e-1 -8.263504e-2 5.0223248e-1 5.0223248e-1
7.057597e-1 -8.263504e-2 5.2245444e-1 5.2245444e-1
7.245998e-1 -8.263504e-2 5.4508379e-1 5.4508379e-1
7.434398e-1 -8.263504e-2 5.702122e-1 5.702122e-1
7.622798e-1 -8.263504e-2 5.9793407e-1 5.9793407e-1
7.811197e-1 -8.263504e-2 6.2834578e-1 6.2834578e-1
7.999597e-1 -8.263504e-2 6.6154686e-1 6.6154686e-1

-5.0e-1 -6.814404e-2 1.7879425e0 1.7879425e0
-4.8116e-1 -6.814404e-2 1.7359608e0 1.7359608e0
-4.6232e-1 -6.814404e-2 1.685478e0 1.685478e0
-4.4348001e-1 -6.814404e-2 1.6364333e0 1.6364333e0
-4.2464001e-1 -6.814404e-2 1.5887698e0 1.5887698e0
-4.0580002e-1 -6.814404e-2 1.5424306e0 1.5424306e0
-3.8696002e-1 -6.814404e-2 1.4973622e0 1.4973622e0
-3.6812003e-1 -6.814404e-2 1.4535138e0 1.4535138e0
-3.4928003e-1 -6.814404e-2 1.4108368e0 1.4108368e0
-3.3044003e-1 -6.814404e-2 1.3692868e0 1.3692868e0
-3.1160004e-1 -6.814404e-2 1.3288187e0 1.3288187e0
-2.9276004e-1 -6.814404e-2 1.2893924e0 1.2893924e0
-2.7392004e-1 -6.814404e-2 1.25096725e0 1.25096725e0
-2.5508005e-1 -6.814404e-2 1.21350809e0 1.21350809e0
-2.3624005e-1 -6.814404e-2 1.17698051e0 1.17698051e0
-2.1740005e-1 -6.814404e-2 1.14135313e0 1.14135313e0
-1.9856006e-1 -6.814404e-2 1.10659686e0 1.10659686e0
-1.7972006e-1 -6.814404e-2 1.07268512e0 1.07268512e0
-1.6088007e-1 -6.814404e-2 1.03959378e0 1.03959378e0
-1.4204007e-1 -6.814404e-2 1.00730035e0 1.00730035e0
-1.2320007e-1 -6.814404e-2 9.7578589e-1 9.7578589e-1
-1.0436008e-1 -6.814404e-2 9.4503317e-1 9.4503317e-1
-8.552008e-2 -6.814404e-2 9.1502762e-1 9.1502762e-1
-6.668008e-2 -6.814404e-2 8.8575748e-1 8.8575748e-1
-4.784009e-2 -6.814404e-2 8.5721222e-1 8.5721222e-1
-2.900009e-2 -6.814404e-2 8.2938496e-1 8.2938496e-1
-1.01601e-2 -6.814404e-2 8.0227045e-1 8.0227045e-1
8.6799e-3 -6.814404e-2 7.7586664e-1 7.7586664e-1
2.75199e-2 -6.814404e-2 7.5017328e-1 7.5017328e-1
4.63599e-2 -6.814404e-2 7.2519238e-1 7.2519238e-1
6.519989e-2 -6.814404e-2 7.0092885e-1 7.0092885e-1
8.403989e-2 -6.814404e-2 6.7739e-1 6.7739e-1
1.0287988e-1 -6.814404e-2 6.5458525e-1 6.5458525e-1
1.2171988e-1 -6.814404e-2 6.3252676e-1 6.3252676e-1
1.4055988e-1 -6.814404e-2 6.112288e-1 6.112288e-1
1.5939987e-1 -6.814404e-2 5.907082e-1 5.907082e-1
1.7823987e-1 -6.814404e-2 5.7098422e-1 5.7098422e-1
1.9707986e-1 -6.814404e-2 5.5207869e-1 5.5207869e-1
2.1591986e-1 -6.814404e-2 5.3401569e-1 5.3401569e-1
2.3475986e-1 -6.814404e-2 5.1682144e-1 5.1682144e-1
2.5359985e-1 -6.814404e-2 5.0052519e-1 5.0052519e-1
2.7243985e-1 -6.814404e-2 4.8515811e-1 4.8515811e-1
2.9127985e-1 -6.814404e-2 4.7075415e-1 4.7075415e-1
3.1011984e-1 -6.814404e-2 4.5734932e-1 4.5734932e-1
3.2895984e-1 -6.814404e-2 4.449824e-1 4.449824e-1
3.4779984e-1 -6.814404e-2 4.336941e-1 4.336941e-1
3.6663983e-1 -6.814404e-2 4.235282e-1 4.235282e-1
3.8547983e-1 -6.814404e-2 4.1453044e-1 4.1453044e-1
4.0431982e-1 -6.814404e-2 4.0674913e-1 4.0674913e-1
4.2315982e-1 -6.814404e-2 4.002349e-1 4.002349e-1
4.4199982e-1 -6.814404e-2 3.950409e-1 3.950409e-1
4.6083981e-1 -6.814404e-2 3.9122275e-1 3.9122275e-1
4.7967981e-1 -6.814404e-2 3.8883832e-1 3.8883832e-1
4.985198e-1 -6.814404e-2 3.8794801e-1 3.8794801e-1
5.173598e-1 -6.814404e-2 3.8861465e-1 3.8861465e-1
5.361998e-1 -6.814404e-2 3.9090341e-1 3.9090341e-1
5.550398e-1 -6.814404e-2 3.9488194e-1 3.9488194e-1
5.738799e-1 -6.814404e-2 4.0062038e-1 4.0062038e-1
5.927197e-1 -6.814404e-2 4.0819102e-1 4.0819102e-1
6.115598e-1 -6.814404e-2 4.176688e-1 4.176688e-1
6.303998e-1 -6.814404e-2 4.2913126e-1 4.2913126e-1
6.492398e-1 -6.814404e-2 4.4265785e-1 4.4265785e-1
6.680798e-1 -6.814404e-2 4.58331e-1 4.58331e-1
6.869197e-1 -6.814404e-2 4.7623477e-1 4.7623477e-1
7.057597e-1 -6.814404e-2 4.9645673e-1 4.9645673e-1
7.245998e-1 -6.814404e-2 5.1908607e-1 5.1908607e-1
7.434398e-1 -6.814404e-2 5.442145e-1 5.442145e-1
7.622798e-1 -6.814404e-2 5.7193636e-1 5.7193636e-1
7.811197e-1 -6.814404e-2 6.0234807e-1 6.0234807e-1
7.999597e-1 -6.814404e-2 6.3554915e-1 6.3554915e-1

-5.0e-1 -5.365305e-2 1.7641542e0 1.7641542e0
-4.8116e-1 -5.365305e-2 1.7121725e0 1.7121725e0
-4.6232e-1 -5.365305e-2 1.6616898e0 1.6616898e0
-4.4348001e-1 -5.365305e-2 1.612645e0 1.612645e0
-4.2464001e-1 -5.365305e-2 1.5649815e0 1.5649815e0
-4.0580002e-1 -5.365305e-2 1.5186423e0 1.5186423e0
-3.8696002e-1 -5.365305e-2 1.4735739e0 1.4735739e0
-3.6812003e-1 -5.365305e-2 1.4297255e0 1.4297255e0
-3.4928003e-1 -5.365305e-2 1.3870485e0 1.3870485e0
-3.3044003e-1 -5.365305e-2 1.3454985e0 1.3454985e0
-3.1160004e-1 -5.365305e-2 1.3050304e0 1.3050304e0
-2.9276004e-1 -5.365305e-2 1.2656041e0 1.2656041e0
-2.7392004e-1 -5.365305e-2 1.22717902e0 1.22717902e0
-2.5508005e-1 -5.365305e-2 1.18971985e0 1.18971985e0
-2.3624005e-1 -5.365305e-2 1.15319228e0 1.15319228e0
-2.1740005e-1 -5.365305e-2 1.1175649e0 1.1175649e0
-1.9856006e-1 -5.365305e-2 1.08280862e0 1.08280862e0
-1.7972006e-1 -5.365305e-2 1.04889688e0 1.04889688e0
-1.6088007e-1 -5.365305e-2 1.01580554e0 1.01580554e0
-1.4204007e-1 -5.365305e-2 9.8351212e-1 9.8351212e-1
-1.2320007e-1 -5.365305e-2 9.5199765e-1 9.5199765e-1
-1.0436008e-1 -5.365305e-2 9.2124493e-1 9.2124493e-1
-8.552008e-2 -5.365305e-2 8.9123938e-1 8.9123938e-1
-6.668008e-2 -5.365305e-2 8.6196924e-1 8.6196924e-1
-4.784009e-2 -5.365305e-2 8.3342398e-1 8.3342398e-1
-2.900009e-2 -5.365305e-2 8.0559673e-1 8.0559673e-1
-1.01601e-2 -5.365305e-2 7.7848221e-1 7.7848221e-1
8.6799e-3 -5.365305e-2 7.520784e-1 7.520784e-1
2.75199e-2 -5.365305e-2 7.2638504e-1 7.2638504e-1
4.63599e-2 -5.365305e-2 7.0140414e-1 7.0140414e-1
6.519989e-2 -5.365305e-2 6.7714061e-1 6.7714061e-1
8.403989e-2 -5.365305e-2 6.5360176e-1 6.5360176e-1
1.0287988e-1 -5.365305e-2 6.3079701e-1 6.3079701e-1
1.2171988e-1 -5.365305e-2 6.0873853e-1 6.0873853e-1
1.4055988e-1 -5.365305e-2 5.8744057e-1 5.8744057e-1
1.5939987e-1 -5.365305e-2 5.6691997e-1 5.6691997e-1
1.7823987e-1 -5.365305e-2 5.4719598e-1 5.4719598e-1
1.9707986e-1 -5.365305e-2 5.2829045e-1 5.2829045e-1
2.1591986e-1 -5.365305e-2 5.1022745e-1 5.1022745e-1
2.3475986e-1 -5.365305e-2 4.930332e-1 4.930332e-1
2.5359985e-1 -5.365305e-2 4.7673695e-1 4.7673695e-1
2.7243985e-1 -5.365305e-2 4.6136987e-1 4.6136987e-1
2.9127985e-1 -5.365305e-2 4.4696591e-1 4.4696591e-1
3.1011984e-1 -5.365305e-2 4.3356108e-1 4.3356108e-1
3.2895984e-1 -5.365305e-2 4.2119417e-1 4.2119417e-1
3.4779984e-1 -5.365305e-2 4.0990587e-1 4.0990587e-1
3.6663983e-1 -5.365305e-2 3.9973996e-1 3.9973996e-1
3.8547983e-1 -5.365305e-2 3.907422e-1 3.907422e-1
4.0431982e-1 -5.365305e-2 3.8296089e-1 3.8296089e-1
4.2315982e-1 -5.365305e-2 3.7644666e-1 3.7644666e-1
4.4199982e-1 -5.365305e-2 3.7125267e-1 3.7125267e-1
4.6083981e-1 -5.365305e-2 3.6743452e-1 3.6743452e-1
4.7967981e-1 -5.365305e-2 3.6505008e-1 3.6505008e-1
4.985198e-1 -5.365305e-2 3.6415977e-1 3.6415977e-1
5.173598e-1 -5.365305e-2 3.6482642e-1 3.6482642e-1
5.361998e-1 -5.365305e-2 3.6711519e-1 3.6711519e-1
5.550398e-1 -5.365305e-2 3.7109372e-1 3.7109372e-1
5.738799e-1 -5.365305e-2 3.7683214e-1 3.7683214e-1
5.927197e-1 -5.365305e-2 3.8440279e-1 3.8440279e-1
6.115598e-1 -5.365305e-2 3.9388055e-1 3.9388055e-1
6.303998e-1 -5.365305e-2 4.0534302e-1 4.0534302e-1
6.492398e-1 -5.365305e-2 4.1886961e-1 4.1886961e-1
6.680798e-1 -5.365305e-2 4.3454276e-1 4.3454276e-1
6.869197e-1 -5.365305e-2 4.5244653e-1 4.5244653e-1
7.057597e-1 -5.365305e-2 4.7266849e-1 4.7266849e-1
7.245998e-1 -5.365305e-2 4.9529784e-1 4.9529784e-1
7.434398e-1 -5.365305e-2 5.2042625e-1 5.2042625e-1
7.622798e-1 -5.365305e-2 5.4814812e-1 5.4814812e-1
7.811197e-1 -5.365305e-2 5.7855983e-1 5.7855983e-1
7.999597e-1 -5.365305e-2 6.1176091e-1 6.1176091e-1

-5.0e-1 -3.916205e-2 1.7425441e0 1.7425441e0
-4.8116e-1 -3.916205e-2 1.6905624e0 1.6905624e0
-4.6232e-1 -3.916205e-2 1.6400797e0 1.6400797e0
-4.4348001e-1 -3.916205e-2 1.5910349e0 1.5910349e0
-4.2464001e-1 -3.916205e-2 1.5433714e0 1.5433714e0
-4.0580002e-1 -3.916205e-2 1.4970322e0 1.4970322e0
-3.8696002e-1 -3.916205e-2 1.4519638e0 1.4519638e0
-3.6812003e-1 -3.916205e-2 1.4081154e0 1.4081154e0
-3.4928003e-1 -3.916205e-2 1.3654384e0 1.3654384e0
-3.3044003e-1 -3.916205e-2 1.3238884e0 1.3238884e0
-3.1160004e-1 -3.916205e-2 1.2834203e0 1.2834203e0
-2.9276004e-1 -3.916205e-2 1.24399396e0 1.24399396e0
-2.7392004e-1 -3.916205e-2 1.20556876e0 1.20556876e0
-2.5508005e-1 -3.916205e-2 1.16810959e0 1.16810959e0
-2.3624005e-1 -3.916205e-2 1.13158202e0 1.13158202e0
-2.1740005e-1 -3.916205e-2 1.09595464e0 1.09595464e0
-1.9856006e-1 -3.916205e-2 1.06119836e0 1.06119836e0
-1.7972006e-1 -3.916205e-2 1.02728662e0 1.02728662e0
-1.6088007e-1 -3.916205e-2 9.9419528e-1 9.9419528e-1
-1.4204007e-1 -3.916205e-2 9.6190186e-1 9.6190186e-1
-1.2320007e-1 -3.916205e-2 9.3038739e-1 9.3038739e-1
-1.0436008e-1 -3.916205e-2 8.9963467e-1 8.9963467e-1
-8.552008e-2 -3.916205e-2 8.6962912e-1 8.6962912e-1
-6.668008e-2 -3.916205e-2 8.4035898e-1 8.4035898e-1
-4.784009e-2 -3.916205e-2 8.1181372e-1 8.1181372e-1
-2.900009e-2 -3.916205e-2 7.8398647e-1 7.8398647e-1
-1.01601e-2 -3.916205e-2 7.5687195e-1 7.5687195e-1
8.6799e-3 -3.916205e-2 7.3046814e-1 7.3046814e-1
2.75199e-2 -3.916205e-2 7.0477478e-1 7.0477478e-1
4.63599e-2 -3.916205e-2 6.7979388e-1 6.7979388e-1
6.519989e-2 -3.916205e-2 6.5553035e-1 6.5553035e-1
8.403989e-2 -3.916205e-2 6.319915e-1 6.319915e-1
1.0287988e-1 -3.916205e-2 6.0918675e-1 6.0918675e-1
1.2171988e-1 -3.916205e-2 5.8712827e-1 5.8712827e-1
1.4055988e-1 -3.916205e-2 5.658303e-1 5.658303e-1
1.5939987e-1 -3.916205e-2 5.4530971e-1 5.4530971e-1
1.7823987e-1 -3.916205e-2 5.2558572e-1 5.2558572e-1
1.9707986e-1 -3.916205e-2 5.0668019e-1 5.0668019e-1
2.1591986e-1 -3.916205e-2 4.8861719e-1 4.8861719e-1
2.3475986e-1 -3.916205e-2 4.7142294e-1 4.7142294e-1
2.5359985e-1 -3.916205e-2 4.551267e-1 4.551267e-1
2.7243985e-1 -3.916205e-2 4.3975961e-1 4.3975961e-1
2.9127985e-1 -3.916205e-2 4.2535565e-1 4.2535565e-1
3.1011984e-1 -3.916205e-2 4.1195082e-1 4.1195082e-1
3.2895984e-1 -3.916205e-2 3.9958391e-1 3.9958391e-1
3.4779984e-1 -3.916205e-2 3.8829561e-1 3.8829561e-1
3.6663983e-1 -3.916205e-2 3.781297e-1 3.781297e-1
3.8547983e-1 -3.916205e-2 3.6913194e-1 3.6913194e-1
4.0431982e-1 -3.916205e-2 3.6135063e-1 3.6135063e-1
4.2315982e-1 -3.916205e-2 3.548364e-1 3.548364e-1
4.4199982e-1 -3.916205e-2 3.4964241e-1 3.4964241e-1
4.6083981e-1 -3.916205e-2 3.4582426e-1 3.4582426e-1
4.7967981e-1 -3.916205e-2 3.4343982e-1 3.4343982e-1
4.985198e-1 -3.916205e-2 3.4254951e-1 3.4254951e-1
5.173598e-1 -3.916205e-2 3.4321616e-1 3.4321616e-1
5.361998e-1 -3.916205e-2 3.4550491e-1 3.4550491e-1
5.550398e-1 -3.916205e-2 3.4948346e-1 3.4948346e-1
5.738799e-1 -3.916205e-2 3.5522188e-1 3.5522188e-1
5.927197e-1 -3.916205e-2 3.6279253e-1 3.6279253e-1
6.115598e-1 -3.916205e-2 3.722703e-1 3.722703e-1
6.303998e-1 -3.916205e-2 3.8373276e-1 3.8373276e-1
6.492398e-1 -3.916205e-2 3.9725935e-1 3.9725935e-1
6.680798e-1 -3.916205e-2 4.129325e-1 4.129325e-1
6.869197e-1 -3.916205e-2 4.3083627e-1 4.3083627e-1
7.057597e-1 -3.916205e-2 4.5105823e-1 4.5105823e-1
7.245998e-1 -3.916205e-2 4.7368758e-1 4.7368758e-1
7.434398e-1 -3.916205e-2 4.98816e-1 4.98816e-1
7.622798e-1 -3.916205e-2 5.2653786e-1 5.2653786e-1
7.811197e-1 -3.916205e-2 5.5694957e-1 5.5694957e-1
7.999597e-1 -3.916205e-2 5.9015065e-1 5.9015065e-1

-5.0e-1 -2.467105e-2 1.7230812e0 1.7230812e0
-4.8116e-1 -2.467105e-2 1.6710995e0 1.6710995e0
-4.6232e-1 -2.467105e-2 1.6206168e0 1.6206168e0
-4.4348001e-1 -2.467105e-2 1.571572e0 1.571572e0
-4.2464001e-1 -2.467105e-2 1.5239085e0 1.5239085e0
-4.0580002e-1 -2.467105e-2 1.4775693e0 1.4775693e0
-3.8696002e-1 -2.467105e-2 1.4325009e0 1.4325009e0
-3.6812003e-1 -2.467105e-2 1.3886525e0 1.3886525e0
-3.4928003e-1 -2.467105e-2 1.3459755e0 1.3459755e0
-3.3044003e-1 -2.467105e-2 1.3044255e0 1.3044255e0
-3.1160004e-1 -2.467105e-2 1.2639574e0 1.2639574e0
-2.9276004e-1 -2.467105e-2 1.22453117e0 1.22453117e0
-2.7392004e-1 -2.467105e-2 1.18610597e0 1.18610597e0
-2.5508005e-1 -2.467105e-2 1.1486468e0 1.1486468e0
-2.3624005e-1 -2.467105e-2 1.11211923e0 1.11211923e0
-2.1740005e-1 -2.467105e-2 1.07649185e0 1.07649185e0
-1.9856006e-1 -2.467105e-2 1.04173558e0 1.04173558e0
-1.7972006e-1 -2.467105e-2 1.00782384e0 1.00782384e0
-1.6088007e-1 -2.467105e-2 9.747325e-1 9.747325e-1
-1.4204007e-1 -2.467105e-2 9.4243907e-1 9.4243907e-1
-1.2320007e-1 -2.467105e-2 9.109246e-1 9.109246e-1
-1.0436008e-1 -2.467105e-2 8.8017189e-1 8.8017189e-1
-8.552008e-2 -2.467105e-2 8.5016634e-1 8.5016634e-1
-6.668008e-2 -2.467105e-2 8.208962e-1 8.208962e-1
-4.784009e-2 -2.467105e-2 7.9235094e-1 7.9235094e-1
-2.900009e-2 -2.467105e-2 7.6452368e-1 7.6452368e-1
-1.01601e-2 -2.467105e-2 7.3740916e-1 7.3740916e-1
8.6799e-3 -2.467105e-2 7.1100536e-1 7.1100536e-1
2.75199e-2 -2.467105e-2 6.85312e-1 6.85312e-1
4.63599e-2 -2.467105e-2 6.603311e-1 6.603311e-1
6.519989e-2 -2.467105e-2 6.3606757e-1 6.3606757e-1
8.403989e-2 -2.467105e-2 6.1252872e-1 6.1252872e-1
1.0287988e-1 -2.467105e-2 5.8972397e-1 5.8972397e-1
1.2171988e-1 -2.467105e-2 5.6766548e-1 5.6766548e-1
1.4055988e-1 -2.467105e-2 5.4636752e-1 5.4636752e-1
1.5939987e-1 -2.467105e-2 5.2584692e-1 5.2584692e-1
1.7823987e-1 -2.467105e-2 5.0612294e-1 5.0612294e-1
1.9707986e-1 -2.467105e-2 4.872174e-1 4.872174e-1
2.1591986e-1 -2.467105e-2 4.691544e-1 4.691544e-1
2.3475986e-1 -2.467105e-2 4.5196016e-1 4.5196016e-1
2.5359985e-1 -2.467105e-2 4.3566391e-1 4.3566391e-1
2.7243985e-1 -2.467105e-2 4.2029683e-1 4.2029683e-1
2.9127985e-1 -2.467105e-2 4.0589287e-1 4.0589287e-1
3.1011984e-1 -2.467105e-2 3.9248804e-1 3.9248804e-1
3.2895984e-1 -2.467105e-2 3.8012112e-1 3.8012112e-1
3.4779984e-1 -2.467105e-2 3.6883282e-1 3.6883282e-1
3.6663983e-1 -2.467105e-2 3.5866692e-1 3.5866692e-1
3.8547983e-1 -2.467105e-2 3.4966916e-1 3.4966916e-1
4.0431982e-1 -2.467105e-2 3.4188785e-1 3.4188785e-1
4.2315982e-1 -2.467105e-2 3.3537361e-1 3.3537361e-1
4.4199982e-1 -2.467105e-2 3.3017961e-1 3.3017961e-1
4.6083981e-1 -2.467105e-2 3.2636147e-1 3.2636147e-1
4.7967981e-1 -2.467105e-2 3.2397704e-1 3.2397704e-1
4.985198e-1 -2.467105e-2 3.2308672e-1 3.2308672e-1
5.173598e-1 -2.467105e-2 3.2375337e-1 3.2375337e-1
5.361998e-1 -2.467105e-2 3.2604213e-1 3.2604213e-1
5.550398e-1 -2.467105e-2 3.3002066e-1 3.3002066e-1
5.738799e-1 -2.467105e-2 3.357591e-1 3.357591e-1
5.927197e-1 -2.467105e-2 3.4332974e-1 3.4332974e-1
6.115598e-1 -2.467105e-2 3.5280751e-1 3.5280751e-1
6.303998e-1 -2.467105e-2 3.6426997e-1 3.6426997e-1
6.492398e-1 -2.467105e-2 3.7779657e-1 3.7779657e-1
6.680798e-1 -2.467105e-2 3.9346971e-1 3.9346971e-1
6.869197e-1 -2.467105e-2 4.1137349e-1 4.1137349e-1
7.057597e-1 -2.467105e-2 4.3159544e-1 4.3159544e-1
7.245998e-1 -2.467105e-2 4.542248e-1 4.542248e-1
7.434398e-1 -2.467105e-2 4.7935321e-1 4.7935321e-1
7.622798e-1 -2.467105e-2 5.0707507e-1 5.0707507e-1
7.811197e-1 -2.467105e-2 5.3748679e-1 5.3748679e-1
7.999597e-1 -2.467105e-2 5.7068787e-1 5.7068787e-1

-5.0e-1 -1.018005e-2 1.7057352e0 1.7057352e0
-4.8116e-1 -1.018005e-2 1.6537535e0 1.6537535e0
-4.6232e-1 -1.018005e-2 1.6032707e0 1.6032707e0
-4.4348001e-1 -1.018005e-2 1.5542259e0 1.5542259e0
-4.2464001e-1 -1.018005e-2 1.5065625e0 1.5065625e0
-4.0580002e-1 -1.018005e-2 1.4602232e0 1.4602232e0
-3.8696002e-1 -1.018005e-2 1.4151549e0 1.4151549e0
-3.6812003e-1 -1.018005e-2 1.3713065e0 1.3713065e0
-3.4928003e-1 -1.018005e-2 1.3286295e0 1.3286295e0
-3.3044003e-1 -1.018005e-2 1.2870795e0 1.2870795e0
-3.1160004e-1 -1.018005e-2 1.2466113e0 1.2466113e0
-2.9276004e-1 -1.018005e-2 1.20718518e0 1.20718518e0
-2.7392004e-1 -1.018005e-2 1.16875998e0 1.16875998e0
-2.5508005e-1 -1.018005e-2 1.13130081e0 1.13130081e0
-2.3624005e-1 -1.018005e-2 1.09477324e0 1.09477324e0
-2.1740005e-1 -1.018005e-2 1.05914586e0 1.05914586e0
-1.9856006e-1 -1.018005e-2 1.02438959e0 1.02438959e0
-1.7972006e-1 -1.018005e-2 9.9047784e-1 9.9047784e-1
-1.6088007e-1 -1.018005e-2 9.573865e-1 9.573865e-1
-1.4204007e-1 -1.018005e-2 9.2509308e-1 9.2509308e-1
-1.2320007e-1 -1.018005e-2 8.9357861e-1 8.9357861e-1
-1.0436008e-1 -1.018005e-2 8.628259e-1 8.628259e-1
-8.552008e-2 -1.018005e-2 8.3282034e-1 8.3282034e-1
-6.668008e-2 -1.018005e-2 8.035502e-1 8.035502e-1
-4.784009e-2 -1.018005e-2 7.7500494e-1 7.7500494e-1
-2.900009e-2 -1.018005e-2 7.4717769e-1 7.4717769e-1
-1.01601e-2 -1.018005e-2 7.2006317e-1 7.2006317e-1
8.6799e-3 -1.018005e-2 6.9365936e-1 6.9365936e-1
2.75199e-2 -1.018005e-2 6.67966e-1 6.67966e-1
4.63599e-2 -1.018005e-2 6.429851e-1 6.429851e-1
6.519989e-2 -1.018005e-2 6.1872157e-1 6.1872157e-1
8.403989e-2 -1.018005e-2 5.9518272e-1 5.9518272e-1
1.0287988e-1 -1.018005e-2 5.7237798e-1 5.7237798e-1
1.2171988e-1 -1.018005e-2 5.5031949e-1 5.5031949e-1
1.4055988e-1 -1.018005e-2 5.2902153e-1 5.2902153e-1
1.5939987e-1 -1.018005e-2 5.0850093e-1 5.0850093e-1
1.7823987e-1 -1.018005e-2 4.8877695e-1 4.8877695e-1
1.9707986e-1 -1.018005e-2 4.6987141e-1 4.6987141e-1
2.1591986e-1 -1.018005e-2 4.5180841e-1 4.5180841e-1
2.3475986e-1 -1.018005e-2 4.3461417e-1 4.3461417e-1
2.5359985e-1 -1.018005e-2 4.1831792e-1 4.1831792e-1
2.7243985e-1 -1.018005e-2 4.0295084e-1 4.0295084e-1
2.9127985e-1 -1.018005e-2 3.8854688e-1 3.8854688e-1
3.1011984e-1 -1.018005e-2 3.7514204e-1 3.7514204e-1
3.2895984e-1 -1.018005e-2 3.6277513e-1 3.6277513e-1
3.4779984e-1 -1.018005e-2 3.5148683e-1 3.5148683e-1
3.6663983e-1 -1.018005e-2 3.4132092e-1 3.4132092e-1
3.8547983e-1 -1.018005e-2 3.3232317e-1 3.3232317e-1
4.0431982e-1 -1.018005e-2 3.2454185e-1 3.2454185e-1
4.2315982e-1 -1.018005e-2 3.1802762e-1 3.1802762e-1
4.4199982e-1 -1.018005e-2 3.1283362e-1 3.1283362e-1
4.6083981e-1 -1.018005e-2 3.0901547e-1 3.0901547e-1
4.7967981e-1 -1.018005e-2 3.0663103e-1 3.0663103e-1
4.985198e-1 -1.018005e-2 3.0574072e-1 3.0574072e-1
5.173598e-1 -1.018005e-2 3.0640736e-1 3.0640736e-1
5.361998e-1 -1.018005e-2 3.0869614e-1 3.0869614e-1
5.550398e-1 -1.018005e-2 3.1267467e-1 3.1267467e-1
5.738799e-1 -1.018005e-2 3.184131e-1 3.184131e-1
5.927197e-1 -1.018005e-2 3.2598375e-1 3.2598375e-1
6.115598e-1 -1.018005e-2 3.3546152e-1 3.3546152e-1
6.303998e-1 -1.018005e-2 3.4692398e-1 3.4692398e-1
6.492398e-1 -1.018005e-2 3.6045058e-1 3.6045058e-1
6.680798e-1 -1.018005e-2 3.7612372e-1 3.7612372e-1
6.869197e-1 -1.018005e-2 3.940275e-1 3.940275e-1
7.057597e-1 -1.018005e-2 4.1424945e-1 4.1424945e-1
7.245998e-1 -1.018005e-2 4.368788e-1 4.368788e-1
7.434398e-1 -1.018005e-2 4.6200722e-1 4.6200722e-1
7.622798e-1 -1.018005e-2 4.8972908e-1 4.8972908e-1
7.811197e-1 -1.018005e-2 5.201408e-1 5.201408e-1
7.999597e-1 -1.018005e-2 5.5334187e-1 5.5334187e-1

-5.0e-1 4.31094e-3 1.6904762e0 1.6904762e0
-4.8116e-1 4.31094e-3 1.6384946e0 1.6384946e0
-4.6232e-1 4.31094e-3 1.5880118e0 1.5880118e0
-4.4348001e-1 4.31094e-3 1.538967e0 1.538967e0
-4.2464001e-1 4.31094e-3 1.4913036e0 1.4913036e0
-4.0580002e-1 4.31094e-3 1.4449643e0 1.4449643e0
-3.8696002e-1 4.31094e-3 1.399896e0 1.399896e0
-3.6812003e-1 4.31094e-3 1.3560475e0 1.3560475e0
-3.4928003e-1 4.31094e-3 1.3133705e0 1.3133705e0
-3.3044003e-1 4.31094e-3 1.2718205e0 1.2718205e0
-3.1160004e-1 4.31094e-3 1.2313524e0 1.2313524e0
-2.9276004e-1 4.31094e-3 1.19192621e0 1.19192621e0
-2.7392004e-1 4.31094e-3 1.153501e0 1.153501e0
-2.5508005e-1 4.31094e-3 1.11604184e0 1.11604184e0
-2.3624005e-1 4.31094e-3 1.07951427e0 1.07951427e0
-2.1740005e-1 4.31094e-3 1.04388689e0 1.04388689e0
-1.9856006e-1 4.31094e-3 1.00913062e0 1.00913062e0
-1.7972006e-1 4.31094e-3 9.7521887e-1 9.7521887e-1
-1.6088007e-1 4.31094e-3 9.4212753e-1 9.4212753e-1
-1.4204007e-1 4.31094e-3 9.098341e-1 9.098341e-1
-1.2320007e-1 4.31094e-3 8.7831964e-1 8.7831964e-1
-1.0436008e-1 4.31094e-3 8.4756693e-1 8.4756693e-1
-8.552008e-2 4.31094e-3 8.1756137e-1 8.1756137e-1
-6.668008e-2 4.31094e-3 7.8829123e-1 7.8829123e-1
-4.784009e-2 4.31094e-3 7.5974597e-1 7.5974597e-1
-2.900009e-2 4.31094e-3 7.3191872e-1 7.3191872e-1
-1.01601e-2 4.31094e-3 7.048042e-1 7.048042e-1
8.6799e-3 4.31094e-3 6.7840039e-1 6.7840039e-1
2.75199e-2 4.31094e-3 6.5270703e-1 6.5270703e-1
4.63599e-2 4.31094e-3 6.2772614e-1 6.2772614e-1
6.519989e-2 4.31094e-3 6.034626e-1 6.034626e-1
8.403989e-2 4.31094e-3 5.7992375e-1 5.7992375e-1
1.0287988e-1 4.31094e-3 5.57119e-1 5.57119e-1
1.2171988e-1 4.31094e-3 5.3506052e-1 5.3506052e-1
1.4055988e-1 4.31094e-3 5.1376256e-1 5.1376256e-1
1.5939987e-1 4.31094e-3 4.9324196e-1 4.9324196e-1
1.7823987e-1 4.31094e-3 4.7351797e-1 4.7351797e-1
1.9707986e-1 4.31094e-3 4.5461244e-1 4.5461244e-1
2.1591986e-1 4.31094e-3 4.3654944e-1 4.3654944e-1
2.3475986e-1 4.31094e-3 4.193552e-1 4.193552e-1
2.5359985e-1 4.31094e-3 4.0305894e-1 4.0305894e-1
2.7243985e-1 4.31094e-3 3.8769186e-1 3.8769186e-1
2.9127985e-1 4.31094e-3 3.732879e-1 3.732879e-1
3.1011984e-1 4.31094e-3 3.5988307e-1 3.5988307e-1
3.2895984e-1 4.31094e-3 3.4751616e-1 3.4751616e-1
3.4779984e-1 4.31094e-3 3.3622786e-1 3.3622786e-1
3.6663983e-1 4.31094e-3 3.2606195e-1 3.2606195e-1
3.8547983e-1 4.31094e-3 3.170642e-1 3.170642e-1
4.0431982e-1 4.31094e-3 3.0928288e-1 3.0928288e-1
4.2315982e-1 4.31094e-3 3.0276865e-1 3.0276865e-1
4.4199982e-1 4.31094e-3 2.9757466e-1 2.9757466e-1
4.6083981e-1 4.31094e-3 2.9375652e-1 2.9375652e-1
4.7967981e-1 4.31094e-3 2.9137207e-1 2.9137207e-1
4.985198e-1 4.31094e-3 2.9048177e-1 2.9048177e-1
5.173598e-1 4.31094e-3 2.911484e-1 2.911484e-1
5.361998e-1 4.31094e-3 2.9343716e-1 2.9343716e-1
5.550398e-1 4.31094e-3 2.9741571e-1 2.9741571e-1
5.738799e-1 4.31094e-3 3.0315413e-1 3.0315413e-1
5.927197e-1 4.31094e-3 3.1072478e-1 3.1072478e-1
6.115598e-1 4.31094e-3 3.2020255e-1 3.2020255e-1
6.303998e-1 4.31094e-3 3.3166501e-1 3.3166501e-1
6.492398e-1 4.31094e-3 3.451916e-1 3.451916e-1
6.680798e-1 4.31094e-3 3.6086475e-1 3.6086475e-1
6.869197e-1 4.31094e-3 3.7876852e-1 3.7876852e-1
7.057597e-1 4.31094e-3 3.9899048e-1 3.9899048e-1
7.245998e-1 4.31094e-3 4.2161983e-1 4.2161983e-1
7.434398e-1 4.31094e-3 4.4674825e-1 4.4674825e-1
7.622798e-1 4.31094e-3 4.7447011e-1 4.7447011e-1
7.811197e-1 4.31094e-3 5.0488182e-1 5.0488182e-1
7.999597e-1 4.31094e-3 5.380829e-1 5.380829e-1

-5.0e-1 1.880194e-2 1.677275e0 1.677275e0
-4.8116e-1 1.880194e-2 1.6252933e0 1.6252933e0
-4.6232e-1 1.880194e-2 1.5748105e0 1.5748105e0
-4.4348001e-1 1.880194e-2 1.5257657e0 1.5257657e0
-4.2464001e-1 1.880194e-2 1.4781023e0 1.4781023e0
-4.0580002e-1 1.880194e-2 1.431763e0 1.431763e0
-3.8696002e-1 1.880194e-2 1.3866946e0 1.3866946e0
-3.6812003e-1 1.880194e-2 1.3428462e0 1.3428462e0
-3.4928003e-1 1.880194e-2 1.3001692e0 1.3001692e0
-3.3044003e-1 1.880194e-2 1.2586192e0 1.2586192e0
-3.1160004e-1 1.880194e-2 1.2181511e0 1.2181511e0
-2.9276004e-1 1.880194e-2 1.17872484e0 1.17872484e0
-2.7392004e-1 1.880194e-2 1.14029964e0 1.14029964e0
-2.5508005e-1 1.880194e-2 1.10284047e0 1.10284047e0
-2.3624005e-1 1.880194e-2 1.0663129e0 1.0663129e0
-2.1740005e-1 1.880194e-2 1.03068552e0 1.03068552e0
-1.9856006e-1 1.880194e-2 9.9592924e-1 9.9592924e-1
-1.7972006e-1 1.880194e-2 9.620175e-1 9.620175e-1
-1.6088007e-1 1.880194e-2 9.2892616e-1 9.2892616e-1
-1.4204007e-1 1.880194e-2 8.9663274e-1 8.9663274e-1
-1.2320007e-1 1.880194e-2 8.6511827e-1 8.6511827e-1
-1.0436008e-1 1.880194e-2 8.3436555e-1 8.3436555e-1
-8.552008e-2 1.880194e-2 8.0436e-1 8.0436e-1
-6.668008e-2 1.880194e-2 7.7508986e-1 7.7508986e-1
-4.784009e-2 1.880194e-2 7.465446e-1 7.465446e-1
-2.900009e-2 1.880194e-2 7.1871735e-1 7.1871735e-1
-1.01601e-2 1.880194e-2 6.9160283e-1 6.9160283e-1
8.6799e-3 1.880194e-2 6.6519902e-1 6.6519902e-1
2.75199e-2 1.880194e-2 6.3950566e-1 6.3950566e-1
4.63599e-2 1.880194e-2 6.1452477e-1 6.1452477e-1
6.519989e-2 1.880194e-2 5.9026123e-1 5.9026123e-1
8.403989e-2 1.880194e-2 5.6672238e-1 5.6672238e-1
1.0287988e-1 1.880194e-2 5.4391763e-1 5.4391763e-1
1.2171988e-1 1.880194e-2 5.2185915e-1 5.2185915e-1
1.4055988e-1 1.880194e-2 5.0056119e-1 5.0056119e-1
1.5939987e-1 1.880194e-2 4.8004059e-1 4.8004059e-1
1.7823987e-1 1.880194e-2 4.603166e-1 4.603166e-1
1.9707986e-1 1.880194e-2 4.4141107e-1 4.4141107e-1
2.1591986e-1 1.880194e-2 4.2334807e-1 4.2334807e-1
2.3475986e-1 1.880194e-2 4.0615382e-1 4.0615382e-1
2.5359985e-1 1.880194e-2 3.8985757e-1 3.8985757e-1
2.7243985e-1 1.880194e-2 3.744905e-1 3.744905e-1
2.9127985e-1 1.880194e-2 3.6008653e-1 3.6008653e-1
3.1011984e-1 1.880194e-2 3.466817e-1 3.466817e-1
3.2895984e-1 1.880194e-2 3.3431479e-1 3.3431479e-1
3.4779984e-1 1.880194e-2 3.2302649e-1 3.2302649e-1
3.6663983e-1 1.880194e-2 3.1286058e-1 3.1286058e-1
3.8547983e-1 1.880194e-2 3.0386282e-1 3.0386282e-1
4.0431982e-1 1.880194e-2 2.9608151e-1 2.9608151e-1
4.2315982e-1 1.880194e-2 2.8956728e-1 2.8956728e-1
4.4199982e-1 1.880194e-2 2.8437328e-1 2.8437328e-1
4.6083981e-1 1.880194e-2 2.8055513e-1 2.8055513e-1
4.7967981e-1 1.880194e-2 2.781707e-1 2.781707e-1
4.985198e-1 1.880194e-2 2.7728038e-1 2.7728038e-1
5.173598e-1 1.880194e-2 2.7794704e-1 2.7794704e-1
5.361998e-1 1.880194e-2 2.802358e-1 2.802358e-1
5.550398e-1 1.880194e-2 2.8421432e-1 2.8421432e-1
5.738799e-1 1.880194e-2 2.8995276e-1 2.8995276e-1
5.927197e-1 1.880194e-2 2.975234e-1 2.975234e-1
6.115598e-1 1.880194e-2 3.0700117e-1 3.0700117e-1
6.303998e-1 1.880194e-2 3.1846364e-1 3.1846364e-1
6.492398e-1 1.880194e-2 3.3199023e-1 3.3199023e-1
6.680798e-1 1.880194e-2 3.4766338e-1 3.4766338e-1
6.869197e-1 1.880194e-2 3.6556715e-1 3.6556715e-1
7.057597e-1 1.880194e-2 3.8578911e-1 3.8578911e-1
7.245998e-1 1.880194e-2 4.0841846e-1 4.0841846e-1
7.434398e-1 1.880194e-2 4.3354688e-1 4.3354688e-1
7.622798e-1 1.880194e-2 4.6126874e-1 4.6126874e-1
7.811197e-1 1.880194e-2 4.9168045e-1 4.9168045e-1
7.999597e-1 1.880194e-2 5.2488153e-1 5.2488153e-1

-5.0e-1 3.329294e-2 1.6661023e0 1.6661023e0
-4.8116e-1 3.329294e-2 1.6141206e0 1.6141206e0
-4.6232e-1 3.329294e-2 1.5636378e0 1.5636378e0
-4.4348001e-1 3.329294e-2 1.514593e0 1.514593e0
-4.2464001e-1 3.329294e-2 1.4669296e0 1.4669296e0
-4.0580002e-1 3.329294e-2 1.4205904e0 1.4205904e0
-3.8696002e-1 3.329294e-2 1.375522e0 1.375522e0
-3.6812003e-1 3.329294e-2 1.3316736e0 1.3316736e0
-3.4928003e-1 3.329294e-2 1.2889966e0 1.2889966e0
-3.3044003e-1 3.329294e-2 1.2474466e0 1.2474466e0
-3.1160004e-1 3.329294e-2 1.2069785e0 1.2069785e0
-2.9276004e-1 3.329294e-2 1.16755222e0 1.16755222e0
-2.7392004e-1 3.329294e-2 1.12912701e0 1.12912701e0
-2.5508005e-1 3.329294e-2 1.09166785e0 1.09166785e0
-2.3624005e-1 3.329294e-2 1.05514027e0 1.05514027e0
-2.1740005e-1 3.329294e-2 1.0195129e0 1.0195129e0
-1.9856006e-1 3.329294e-2 9.8475662e-1 9.8475662e-1
-1.7972006e-1 3.329294e-2 9.5084488e-1 9.5084488e-1
-1.6088007e-1 3.329294e-2 9.1775354e-1 9.1775354e-1
-1.4204007e-1 3.329294e-2 8.8546011e-1 8.8546011e-1
-1.2320007e-1 3.329294e-2 8.5394565e-1 8.5394565e-1
-1.0436008e-1 3.329294e-2 8.2319293e-1 8.2319293e-1
-8.552008e-2 3.329294e-2 7.9318738e-1 7.9318738e-1
-6.668008e-2 3.329294e-2 7.6391724e-1 7.6391724e-1
-4.784009e-2 3.329294e-2 7.3537198e-1 7.3537198e-1
-2.900009e-2 3.329294e-2 7.0754472e-1 7.0754472e-1
-1.01601e-2 3.329294e-2 6.804302e-1 6.804302e-1
8.6799e-3 3.329294e-2 6.540264e-1 6.540264e-1
2.75199e-2 3.329294e-2 6.2833304e-1 6.2833304e-1
4.63599e-2 3.329294e-2 6.0335214e-1 6.0335214e-1
6.519989e-2 3.329294e-2 5.7908861e-1 5.7908861e-1
8.403989e-2 3.329294e-2 5.5554976e-1 5.5554976e-1
1.0287988e-1 3.329294e-2 5.3274501e-1 5.3274501e-1
1.2171988e-1 3.329294e-2 5.1068652e-1 5.1068652e-1
1.4055988e-1 3.329294e-2 4.8938857e-1 4.8938857e-1
1.5939987e-1 3.329294e-2 4.6886797e-1 4.6886797e-1
1.7823987e-1 3.329294e-2 4.4914398e-1 4.4914398e-1
1.9707986e-1 3.329294e-2 4.3023845e-1 4.3023845e-1
2.1591986e-1 3.329294e-2 4.1217545e-1 4.1217545e-1
2.3475986e-1 3.329294e-2 3.949812e-1 3.949812e-1
2.5359985e-1 3.329294e-2 3.7868495e-1 3.7868495e-1
2.7243985e-1 3.329294e-2 3.6331787e-1 3.6331787e-1
2.9127985e-1 3.329294e-2 3.4891391e-1 3.4891391e-1
3.1011984e-1 3.329294e-2 3.3550908e-1 3.3550908e-1
3.2895984e-1 3.329294e-2 3.2314217e-1 3.2314217e-1
3.4779984e-1 3.329294e-2 3.1185387e-1 3.1185387e-1
3.6663983e-1 3.329294e-2 3.0168796e-1 3.0168796e-1
3.8547983e-1 3.329294e-2 2.926902e-1 2.926902e-1
4.0431982e-1 3.329294e-2 2.8490889e-1 2.8490889e-1
4.2315982e-1 3.329294e-2 2.7839465e-1 2.7839465e-1
4.4199982e-1 3.329294e-2 2.7320067e-1 2.7320067e-1
4.6083981e-1 3.329294e-2 2.693825e-1 2.693825e-1
4.7967981e-1 3.329294e-2 2.6699806e-1 2.6699806e-1
4.985198e-1 3.329294e-2 2.6610776e-1 2.6610776e-1
5.173598e-1 3.329294e-2 2.667744e-1 2.667744e-1
5.361998e-1 3.329294e-2 2.6906317e-1 2.6906317e-1
5.550398e-1 3.329294e-2 2.730417e-1 2.730417e-1
5.738799e-1 3.329294e-2 2.7878014e-1 2.7878014e-1
5.927197e-1 3.329294e-2 2.8635078e-1 2.8635078e-1
6.115598e-1 3.329294e-2 2.9582855e-1 2.9582855e-1
6.303998e-1 3.329294e-2 3.0729102e-1 3.0729102e-1
6.492398e-1 3.329294e-2 3.2081761e-1 3.2081761e-1
6.680798e-1 3.329294e-2 3.3649075e-1 3.3649075e-1
6.869197e-1 3.329294e-2 3.5439453e-1 3.5439453e-1
7.057597e-1 3.329294e-2 3.7461649e-1 3.7461649e-1
7.245998e-1 3.329294e-2 3.9724583e-1 3.9724583e-1
7.434398e-1 3.329294e-2 4.2237425e-1 4.2237425e-1
7.622798e-1 3.329294e-2 4.5009612e-1 4.5009612e-1
7.811197e-1 3.329294e-2 4.8050783e-1 4.8050783e-1
7.999597e-1 3.329294e-2 5.1370891e-1 5.1370891e-1

-5.0e-1 4.778394e-2 1.6569304e0 1.6569304e0
-4.8116e-1 4.778394e-2 1.6049487e0 1.6049487e0
-4.6232e-1 4.778394e-2 1.554466e0 1.554466e0
-4.4348001e-1 4.778394e-2 1.5054211e0 1.5054211e0
-4.2464001e-1 4.778394e-2 1.4577577e0 1.4577577e0
-4.0580002e-1 4.778394e-2 1.4114185e0 1.4114185e0
-3.8696002e-1 4.778394e-2 1.3663501e0 1.3663501e0
-3.6812003e-1 4.778394e-2 1.3225017e0 1.3225017e0
-3.4928003e-1 4.778394e-2 1.2798247e0 1.2798247e0
-3.3044003e-1 4.778394e-2 1.2382747e0 1.2382747e0
-3.1160004e-1 4.778394e-2 1.1978065e0 1.1978065e0
-2.9276004e-1 4.778394e-2 1.1583804e0 1.1583804e0
-2.7392004e-1 4.778394e-2 1.1199552e0 1.1199552e0
-2.5508005e-1 4.778394e-2 1.08249603e0 1.08249603e0
-2.3624005e-1 4.778394e-2 1.04596846e0 1.04596846e0
-2.1740005e-1 4.778394e-2 1.01034108e0 1.01034108e0
-1.9856006e-1 4.778394e-2 9.7558481e-1 9.7558481e-1
-1.7972006e-1 4.778394e-2 9.4167307e-1 9.4167307e-1
-1.6088007e-1 4.778394e-2 9.0858173e-1 9.0858173e-1
-1.4204007e-1 4.778394e-2 8.762883e-1 8.762883e-1
-1.2320007e-1 4.778394e-2 8.4477383e-1 8.4477383e-1
-1.0436008e-1 4.778394e-2 8.1402112e-1 8.1402112e-1
-8.552008e-2 4.778394e-2 7.8401556e-1 7.8401556e-1
-6.668008e-2 4.778394e-2 7.5474542e-1 7.5474542e-1
-4.784009e-2 4.778394e-2 7.2620016e-1 7.2620016e-1
-2.900009e-2 4.778394e-2 6.9837291e-1 6.9837291e-1
-1.01601e-2 4.778394e-2 6.7125839e-1 6.7125839e-1
8.6799e-3 4.778394e-2 6.4485458e-1 6.4485458e-1
2.75199e-2 4.778394e-2 6.1916122e-1 6.1916122e-1
4.63599e-2 4.778394e-2 5.9418033e-1 5.9418033e-1
6.519989e-2 4.778394e-2 5.699168e-1 5.699168e-1
8.403989e-2 4.778394e-2 5.4637794e-1 5.4637794e-1
1.0287988e-1 4.778394e-2 5.235732e-1 5.235732e-1
1.2171988e-1 4.778394e-2 5.0151471e-1 5.0151471e-1
1.4055988e-1 4.778394e-2 4.8021675e-1 4.8021675e-1
1.5939987e-1 4.778394e-2 4.5969615e-1 4.5969615e-1
1.7823987e-1 4.778394e-2 4.3997217e-1 4.3997217e-1
1.9707986e-1 4.778394e-2 4.2106664e-1 4.2106664e-1
2.1591986e-1 4.778394e-2 4.0300363e-1 4.0300363e-1
2.3475986e-1 4.778394e-2 3.8580939e-1 3.8580939e-1
2.5359985e-1 4.778394e-2 3.6951314e-1 3.6951314e-1
2.7243985e-1 4.778394e-2 3.5414606e-1 3.5414606e-1
2.9127985e-1 4.778394e-2 3.397421e-1 3.397421e-1
3.1011984e-1 4.778394e-2 3.2633727e-1 3.2633727e-1
3.2895984e-1 4.778394e-2 3.1397035e-1 3.1397035e-1
3.4779984e-1 4.778394e-2 3.0268205e-1 3.0268205e-1
3.6663983e-1 4.778394e-2 2.9251614e-1 2.9251614e-1
3.8547983e-1 4.778394e-2 2.8351839e-1 2.8351839e-1
4.0431982e-1 4.778394e-2 2.7573708e-1 2.7573708e-1
4.2315982e-1 4.778394e-2 2.6922284e-1 2.6922284e-1
4.4199982e-1 4.778394e-2 2.6402885e-1 2.6402885e-1
4.6083981e-1 4.778394e-2 2.6021071e-1 2.6021071e-1
4.7967981e-1 4.778394e-2 2.5782626e-1 2.5782626e-1
4.985198e-1 4.778394e-2 2.5693596e-1 2.5693596e-1
5.173598e-1 4.778394e-2 2.576026e-1 2.576026e-1
5.361998e-1 4.778394e-2 2.5989136e-1 2.5989136e-1
5.550398e-1 4.778394e-2 2.638699e-1 2.638699e-1
5.738799e-1 4.778394e-2 2.6960832e-1 2.6960832e-1
5.927197e-1 4.778394e-2 2.7717897e-1 2.7717897e-1
6.115598e-1 4.778394e-2 2.8665674e-1 2.8665674e-1
6.303998e-1 4.778394e-2 2.981192e-1 2.981192e-1
6.492398e-1 4.778394e-2 3.116458e-1 3.116458e-1
6.680798e-1 4.778394e-2 3.2731894e-1 3.2731894e-1
6.869197e-1 4.778394e-2 3.4522272e-1 3.4522272e-1
7.057597e-1 4.778394e-2 3.6544467e-1 3.6544467e-1
7.245998e-1 4.778394e-2 3.8807402e-1 3.8807402e-1
7.434398e-1 4.778394e-2 4.1320244e-1 4.1320244e-1
7.622798e-1 4.778394e-2 4.409243e-1 4.409243e-1
7.811197e-1 4.778394e-2 4.7133601e-1 4.7133601e-1
7.999597e-1 4.778394e-2 5.045371e-1 5.045371e-1

-5.0e-1 6.227493e-2 1.6497314e0 1.6497314e0
-4.8116e-1 6.227493e-2 1.5977498e0 1.5977498e0
-4.6232e-1 6.227493e-2 1.547267e0 1.547267e0
-4.4348001e-1 6.227493e-2 1.4982222e0 1.4982222e0
-4.2464001e-1 6.227493e-2 1.4505588e0 1.4505588e0
-4.0580002e-1 6.227493e-2 1.4042195e0 1.4042195e0
-3.8696002e-1 6.227493e-2 1.3591512e0 1.3591512e0
-3.6812003e-1 6.227493e-2 1.3153027e0 1.3153027e0
-3.4928003e-1 6.227493e-2 1.2726257e0 1.2726257e0
-3.3044003e-1 6.227493e-2 1.2310757e0 1.2310757e0
-3.1160004e-1 6.227493e-2 1.1906076e0 1.1906076e0
-2.9276004e-1 6.227493e-2 1.1511815e0 1.1511815e0
-2.7392004e-1 6.227493e-2 1.11275623e0 1.11275623e0
-2.5508005e-1 6.227493e-2 1.07529706e0 1.07529706e0
-2.3624005e-1 6.227493e-2 1.03876949e0 1.03876949e0
-2.1740005e-1 6.227493e-2 1.0031421e0 1.0031421e0
-1.9856006e-1 6.227493e-2 9.6838583e-1 9.6838583e-1
-1.7972006e-1 6.227493e-2 9.3447409e-1 9.3447409e-1
-1.6088007e-1 6.227493e-2 9.0138275e-1 9.0138275e-1
-1.4204007e-1 6.227493e-2 8.6908932e-1 8.6908932e-1
-1.2320007e-1 6.227493e-2 8.3757486e-1 8.3757486e-1
-1.0436008e-1 6.227493e-2 8.0682214e-1 8.0682214e-1
-8.552008e-2 6.227493e-2 7.7681659e-1 7.7681659e-1
-6.668008e-2 6.227493e-2 7.4754645e-1 7.4754645e-1
-4.784009e-2 6.227493e-2 7.1900119e-1 7.1900119e-1
-2.900009e-2 6.227493e-2 6.9117393e-1 6.9117393e-1
-1.01601e-2 6.227493e-2 6.6405942e-1 6.6405942e-1
8.6799e-3 6.227493e-2 6.3765561e-1 6.3765561e-1
2.75199e-2 6.227493e-2 6.1196225e-1 6.1196225e-1
4.63599e-2 6.227493e-2 5.8698135e-1 5.8698135e-1
6.519989e-2 6.227493e-2 5.6271782e-1 5.6271782e-1
8.403989e-2 6.227493e-2 5.3917897e-1 5.3917897e-1
1.0287988e-1 6.227493e-2 5.1637422e-1 5.1637422e-1
1.2171988e-1 6.227493e-2 4.9431573e-1 4.9431573e-1
1.4055988e-1 6.227493e-2 4.7301778e-1 4.7301778e-1
1.5939987e-1 6.227493e-2 4.5249718e-1 4.5249718e-1
1.7823987e-1 6.227493e-2 4.327732e-1 4.327732e-1
1.9707986e-1 6.227493e-2 4.1386766e-1 4.1386766e-1
2.1591986e-1 6.227493e-2 3.9580466e-1 3.9580466e-1
2.3475986e-1 6.227493e-2 3.7861041e-1 3.7861041e-1
2.5359985e-1 6.227493e-2 3.6231416e-1 3.6231416e-1
2.7243985e-1 6.227493e-2 3.4694708e-1 3.4694708e-1
2.9127985e-1 6.227493e-2 3.3254312e-1 3.3254312e-1
3.1011984e-1 6.227493e-2 3.1913829e-1 3.1913829e-1
3.2895984e-1 6.227493e-2 3.0677138e-1 3.0677138e-1
3.4779984e-1 6.227493e-2 2.9548308e-1 2.9548308e-1
3.6663983e-1 6.227493e-2 2.8531717e-1 2.8531717e-1
3.8547983e-1 6.227493e-2 2.7631941e-1 2.7631941e-1
4.0431982e-1 6.227493e-2 2.685381e-1 2.685381e-1
4.2315982e-1 6.227493e-2 2.6202386e-1 2.6202386e-1
4.4199982e-1 6.227493e-2 2.5682988e-1 2.5682988e-1
4.6083981e-1 6.227493e-2 2.5301173e-1 2.5301173e-1
4.7967981e-1 6.227493e-2 2.5062729e-1 2.5062729e-1
4.985198e-1 6.227493e-2 2.4973698e-1 2.4973698e-1
5.173598e-1 6.227493e-2 2.5040363e-1 2.5040363e-1
5.361998e-1 6.227493e-2 2.526924e-1 2.526924e-1
5.550398e-1 6.227493e-2 2.5667093e-1 2.5667093e-1
5.738799e-1 6.227493e-2 2.6240935e-1 2.6240935e-1
5.927197e-1 6.227493e-2 2.6998e-1 2.6998e-1
6.115598e-1 6.227493e-2 2.7945776e-1 2.7945776e-1
6.303998e-1 6.227493e-2 2.9092023e-1 2.9092023e-1
6.492398e-1 6.227493e-2 3.0444682e-1 3.0444682e-1
6.680798e-1 6.227493e-2 3.2011996e-1 3.2011996e-1
6.869197e-1 6.227493e-2 3.3802374e-1 3.3802374e-1
7.057597e-1 6.227493e-2 3.582457e-1 3.582457e-1
7.245998e-1 6.227493e-2 3.8087505e-1 3.8087505e-1
7.434398e-1 6.227493e-2 4.0600346e-1 4.0600346e-1
7.622798e-1 6.227493e-2 4.3372533e-1 4.3372533e-1
7.811197e-1 6.227493e-2 4.6413704e-1 4.6413704e-1
7.999597e-1 6.227493e-2 4.9733812e-1 4.9733812e-1

-5.0e-1 7.676593e-2 1.6444781e0 1.6444781e0
-4.8116e-1 7.676593e-2 1.5924965e0 1.5924965e0
-4.6232e-1 7.676593e-2 1.5420137e0 1.5420137e0
-4.4348001e-1 7.676593e-2 1.4929689e0 1.4929689e0
-4.2464001e-1 7.676593e-2 1.4453055e0 1.4453055e0
-4.0580002e-1 7.676593e-2 1.3989662e0 1.3989662e0
-3.8696002e-1 7.676593e-2 1.3538979e0 1.3538979e0
-3.6812003e-1 7.676593e-2 1.3100494e0 1.3100494e0
-3.4928003e-1 7.676593e-2 1.2673724e0 1.2673724e0
-3.3044003e-1 7.676593e-2 1.2258224e0 1.2258224e0
-3.1160004e-1 7.676593e-2 1.1853543e0 1.1853543e0
-2.9276004e-1 7.676593e-2 1.145928e0 1.145928e0
-2.7392004e-1 7.676593e-2 1.10750291e0 1.10750291e0
-2.5508005e-1 7.676593e-2 1.07004375e0 1.07004375e0
-2.3624005e-1 7.676593e-2 1.03351617e0 1.03351617e0
-2.1740005e-1 7.676593e-2 9.978888e-1 9.978888e-1
-1.9856006e-1 7.676593e-2 9.6313252e-1 9.6313252e-1
-1.7972006e-1 7.676593e-2 9.2922078e-1 9.2922078e-1
-1.6088007e-1 7.676593e-2 8.9612944e-1 8.9612944e-1
-1.4204007e-1 7.676593e-2 8.6383601e-1 8.6383601e-1
-1.2320007e-1 7.676593e-2 8.3232155e-1 8.3232155e-1
-1.0436008e-1 7.676593e-2 8.0156883e-1 8.0156883e-1
-8.552008e-2 7.676593e-2 7.7156328e-1 7.7156328e-1
-6.668008e-2 7.676593e-2 7.4229314e-1 7.4229314e-1
-4.784009e-2 7.676593e-2 7.1374788e-1 7.1374788e-1
-2.900009e-2 7.676593e-2 6.8592062e-1 6.8592062e-1
-1.01601e-2 7.676593e-2 6.588061e-1 6.588061e-1
8.6799e-3 7.676593e-2 6.324023e-1 6.324023e-1
2.75199e-2 7.676593e-2 6.0670894e-1 6.0670894e-1
4.63599e-2 7.676593e-2 5.8172804e-1 5.8172804e-1
6.519989e-2 7.676593e-2 5.5746451e-1 5.5746451e-1
8.403989e-2 7.676593e-2 5.3392566e-1 5.3392566e-1
1.0287988e-1 7.676593e-2 5.1112091e-1 5.1112091e-1
1.2171988e-1 7.676593e-2 4.8906242e-1 4.8906242e-1
1.4055988e-1 7.676593e-2 4.6776447e-1 4.6776447e-1
1.5939987e-1 7.676593e-2 4.4724387e-1 4.4724387e-1
1.7823987e-1 7.676593e-2 4.2751988e-1 4.2751988e-1
1.9707986e-1 7.676593e-2 4.0861435e-1 4.0861435e-1
2.1591986e-1 7.676593e-2 3.9055135e-1 3.9055135e-1
2.3475986e-1 7.676593e-2 3.733571e-1 3.733571e-1
2.5359985e-1 7.676593e-2 3.5706085e-1 3.5706085e-1
2.7243985e-1 7.676593e-2 3.4169377e-1 3.4169377e-1
2.9127985e-1 7.676593e-2 3.2728981e-1 3.2728981e-1
3.1011984e-1 7.676593e-2 3.1388498e-1 3.1388498e-1
3.2895984e-1 7.676593e-2 3.0151807e-1 3.0151807e-1
3.4779984e-1 7.676593e-2 2.9022977e-1 2.9022977e-1
3.6663983e-1 7.676593e-2 2.8006386e-1 2.8006386e-1
3.8547983e-1 7.676593e-2 2.710661e-1 2.710661e-1
4.0431982e-1 7.676593e-2 2.6328479e-1 2.6328479e-1
4.2315982e-1 7.676593e-2 2.5677055e-1 2.5677055e-1
4.4199982e-1 7.676593e-2 2.5157657e-1 2.5157657e-1
4.6083981e-1 7.676593e-2 2.4775842e-1 2.4775842e-1
4.7967981e-1 7.676593e-2 2.4537398e-1 2.4537398e-1
4.985198e-1 7.676593e-2 2.4448367e-1 2.4448367e-1
5.173598e-1 7.676593e-2 2.4515031e-1 2.4515031e-1
5.361998e-1 7.676593e-2 2.4743909e-1 2.4743909e-1
5.550398e-1 7.676593e-2 2.5141762e-1 2.5141762e-1
5.738799e-1 7.676593e-2 2.5715604e-1 2.5715604e-1
5.927197e-1 7.676593e-2 2.6472668e-1 2.6472668e-1
6.115598e-1 7.676593e-2 2.7420445e-1 2.7420445e-1
6.303998e-1 7.676593e-2 2.8566692e-1 2.8566692e-1
6.492398e-1 7.676593e-2 2.9919351e-1 2.9919351e-1
6.680798e-1 7.676593e-2 3.1486665e-1 3.1486665e-1
6.869197e-1 7.676593e-2 3.3277043e-1 3.3277043e-1
7.057597e-1 7.676593e-2 3.5299239e-1 3.5299239e-1
7.245998e-1 7.676593e-2 3.7562173e-1 3.7562173e-1
7.434398e-1 7.676593e-2 4.0075015e-1 4.0075015e-1
7.622798e-1 7.676593e-2 4.2847202e-1 4.2847202e-1
7.811197e-1 7.676593e-2 4.5888373e-1 4.5888373e-1
7.999597e-1 7.676593e-2 4.9208481e-1 4.9208481e-1

-5.0e-1 9.125693e-2 1.6411438e0 1.6411438e0
-4.8116e-1 9.125693e-2 1.5891621e0 1.5891621e0
-4.6232e-1 9.125693e-2 1.5386794e0 1.5386794e0
-4.4348001e-1 9.125693e-2 1.4896346e0 1.4896346e0
-4.2464001e-1 9.125693e-2 1.4419711e0 1.4419711e0
-4.0580002e-1 9.125693e-2 1.3956319e0 1.3956319e0
-3.8696002e-1 9.125693e-2 1.3505635e0 1.3505635e0
-3.6812003e-1 9.125693e-2 1.3067151e0 1.3067151e0
-3.4928003e-1 9.125693e-2 1.2640381e0 1.2640381e0
-3.3044003e-1 9.125693e-2 1.2224881e0 1.2224881e0
-3.1160004e-1 9.125693e-2 1.18202e0 1.18202e0
-2.9276004e-1 9.125693e-2 1.1425937e0 1.1425937e0
-2.7392004e-1 9.125693e-2 1.10416864e0 1.10416864e0
-2.5508005e-1 9.125693e-2 1.06670947e0 1.06670947e0
-2.3624005e-1 9.125693e-2 1.0301819e0 1.0301819e0
-2.1740005e-1 9.125693e-2 9.9455452e-1 9.9455452e-1
-1.9856006e-1 9.125693e-2 9.5979825e-1 9.5979825e-1
-1.7972006e-1 9.125693e-2 9.258865e-1 9.258865e-1
-1.6088007e-1 9.125693e-2 8.9279517e-1 8.9279517e-1
-1.4204007e-1 9.125693e-2 8.6050174e-1 8.6050174e-1
-1.2320007e-1 9.125693e-2 8.2898727e-1 8.2898727e-1
-1.0436008e-1 9.125693e-2 7.9823456e-1 7.9823456e-1
-8.552008e-2 9.125693e-2 7.68229e-1 7.68229e-1
-6.668008e-2 9.125693e-2 7.3895886e-1 7.3895886e-1
-4.784009e-2 9.125693e-2 7.104136e-1 7.104136e-1
-2.900009e-2 9.125693e-2 6.8258635e-1 6.8258635e-1
-1.01601e-2 9.125693e-2 6.5547183e-1 6.5547183e-1
8.6799e-3 9.125693e-2 6.2906802e-1 6.2906802e-1
2.75199e-2 9.125693e-2 6.0337466e-1 6.0337466e-1
4.63599e-2 9.125693e-2 5.7839377e-1 5.7839377e-1
6.519989e-2 9.125693e-2 5.5413023e-1 5.5413023e-1
8.403989e-2 9.125693e-2 5.3059138e-1 5.3059138e-1
1.0287988e-1 9.125693e-2 5.0778664e-1 5.0778664e-1
1.2171988e-1 9.125693e-2 4.8572815e-1 4.8572815e-1
1.4055988e-1 9.125693e-2 4.6443019e-1 4.6443019e-1
1.5939987e-1 9.125693e-2 4.4390959e-1 4.4390959e-1
1.7823987e-1 9.125693e-2 4.2418561e-1 4.2418561e-1
1.9707986e-1 9.125693e-2 4.0528008e-1 4.0528008e-1
2.1591986e-1 9.125693e-2 3.8721707e-1 3.8721707e-1
2.3475986e-1 9.125693e-2 3.7002283e-1 3.7002283e-1
2.5359985e-1 9.125693e-2 3.5372658e-1 3.5372658e-1
2.7243985e-1 9.125693e-2 3.383595e-1 3.383595e-1
2.9127985e-1 9.125693e-2 3.2395554e-1 3.2395554e-1
3.1011984e-1 9.125693e-2 3.105507e-1 3.105507e-1
3.2895984e-1 9.125693e-2 2.9818379e-1 2.9818379e-1
3.4779984e-1 9.125693e-2 2.868955e-1 2.868955e-1
3.6663983e-1 9.125693e-2 2.7672958e-1 2.7672958e-1
3.8547983e-1 9.125693e-2 2.6773183e-1 2.6773183e-1
4.0431982e-1 9.125693e-2 2.5995052e-1 2.5995052e-1
4.2315982e-1 9.125693e-2 2.5343628e-1 2.5343628e-1
4.4199982e-1 9.125693e-2 2.482423e-1 2.482423e-1
4.6083981e-1 9.125693e-2 2.4442415e-1 2.4442415e-1
4.7967981e-1 9.125693e-2 2.420397e-1 2.420397e-1
4.985198e-1 9.125693e-2 2.411494e-1 2.411494e-1
5.173598e-1 9.125693e-2 2.4181604e-1 2.4181604e-1
5.361998e-1 9.125693e-2 2.441048e-1 2.441048e-1
5.550398e-1 9.125693e-2 2.4808334e-1 2.4808334e-1
5.738799e-1 9.125693e-2 2.5382176e-1 2.5382176e-1
5.927197e-1 9.125693e-2 2.6139241e-1 2.6139241e-1
6.115598e-1 9.125693e-2 2.7087018e-1 2.7087018e-1
6.303998e-1 9.125693e-2 2.8233264e-1 2.8233264e-1
6.492398e-1 9.125693e-2 2.9585924e-1 2.9585924e-1
6.680798e-1 9.125693e-2 3.1153238e-1 3.1153238e-1
6.869197e-1 9.125693e-2 3.2943616e-1 3.2943616e-1
7.057597e-1 9.125693e-2 3.4965811e-1 3.4965811e-1
7.245998e-1 9.125693e-2 3.7228746e-1 3.7228746e-1
7.434398e-1 9.125693e-2 3.9741588e-1 3.9741588e-1
7.622798e-1 9.125693e-2 4.2513774e-1 4.2513774e-1
7.811197e-1 9.125693e-2 4.5554945e-1 4.5554945e-1
7.999597e-1 9.125693e-2 4.8875053e-1 4.8875053e-1

-5.0e-1 1.0574792e-1 1.6397025e0 1.6397025e0
-4.8116e-1 1.0574792e-1 1.5877208e0 1.5877208e0
-4.6232e-1 1.0574792e-1 1.537238e0 1.537238e0
-4.4348001e-1 1.0574792e-1 1.4881932e0 1.4881932e0
-4.2464001e-1 1.0574792e-1 1.4405298e0 1.4405298e0
-4.0580002e-1 1.0574792e-1 1.3941905e0 1.3941905e0
-3.8696002e-1 1.0574792e-1 1.3491222e0 1.3491222e0
-3.6812003e-1 1.0574792e-1 1.3052737e0 1.3052737e0
-3.4928003e-1 1.0574792e-1 1.2625967e0 1.2625967e0
-3.3044003e-1 1.0574792e-1 1.2210468e0 1.2210468e0
-3.1160004e-1 1.0574792e-1 1.1805786e0 1.1805786e0
-2.9276004e-1 1.0574792e-1 1.1411523e0 1.1411523e0
-2.7392004e-1 1.0574792e-1 1.10272719e0 1.10272719e0
-2.5508005e-1 1.0574792e-1 1.06526802e0 1.06526802e0
-2.3624005e-1 1.0574792e-1 1.02874045e0 1.02874045e0
-2.1740005e-1 1.0574792e-1 9.9311307e-1 9.9311307e-1
-1.9856006e-1 1.0574792e-1 9.583568e-1 9.583568e-1
-1.7972006e-1 1.0574792e-1 9.2444505e-1 9.2444505e-1
-1.6088007e-1 1.0574792e-1 8.9135371e-1 8.9135371e-1
-1.4204007e-1 1.0574792e-1 8.5906029e-1 8.5906029e-1
-1.2320007e-1 1.0574792e-1 8.2754582e-1 8.2754582e-1
-1.0436008e-1 1.0574792e-1 7.967931e-1 7.967931e-1
-8.552008e-2 1.0574792e-1 7.6678755e-1 7.6678755e-1
-6.668008e-2 1.0574792e-1 7.3751741e-1 7.3751741e-1
-4.784009e-2 1.0574792e-1 7.0897215e-1 7.0897215e-1
-2.900009e-2 1.0574792e-1 6.811449e-1 6.811449e-1
-1.01601e-2 1.0574792e-1 6.5403038e-1 6.5403038e-1
8.6799e-3 1.0574792e-1 6.2762657e-1 6.2762657e-1
2.75199e-2 1.0574792e-1 6.0193321e-1 6.0193321e-1
4.63599e-2 1.0574792e-1 5.7695232e-1 5.7695232e-1
6.519989e-2 1.0574792e-1 5.5268878e-1 5.5268878e-1
8.403989e-2 1.0574792e-1 5.2914993e-1 5.2914993e-1
1.0287988e-1 1.0574792e-1 5.0634518e-1 5.0634518e-1
1.2171988e-1 1.0574792e-1 4.842867e-1 4.842867e-1
1.4055988e-1 1.0574792e-1 4.6298874e-1 4.6298874e-1
1.5939987e-1 1.0574792e-1 4.4246814e-1 4.4246814e-1
1.7823987e-1 1.0574792e-1 4.2274416e-1 4.2274416e-1
1.9707986e-1 1.0574792e-1 4.0383862e-1 4.0383862e-1
2.1591986e-1 1.0574792e-1 3.8577562e-1 3.8577562e-1
2.3475986e-1 1.0574792e-1 3.6858138e-1 3.6858138e-1
2.5359985e-1 1.0574792e-1 3.5228513e-1 3.5228513e-1
2.7243985e-1 1.0574792e-1 3.3691805e-1 3.3691805e-1
2.9127985e-1 1.0574792e-1 3.2251408e-1 3.2251408e-1
3.1011984e-1 1.0574792e-1 3.0910925e-1 3.0910925e-1
3.2895984e-1 1.0574792e-1 2.9674234e-1 2.9674234e-1
3.4779984e-1 1.0574792e-1 2.8545404e-1 2.8545404e-1
3.6663983e-1 1.0574792e-1 2.7528813e-1 2.7528813e-1
3.8547983e-1 1.0574792e-1 2.6629037e-1 2.6629037e-1
4.0431982e-1 1.0574792e-1 2.5850906e-1 2.5850906e-1
4.2315982e-1 1.0574792e-1 2.5199483e-1 2.5199483e-1
4.4199982e-1 1.0574792e-1 2.4680083e-1 2.4680083e-1
4.6083981e-1 1.0574792e-1 2.4298268e-1 2.4298268e-1
4.7967981e-1 1.0574792e-1 2.4059825e-1 2.4059825e-1
4.985198e-1 1.0574792e-1 2.3970793e-1 2.3970793e-1
5.173598e-1 1.0574792e-1 2.4037459e-1 2.4037459e-1
5.361998e-1 1.0574792e-1 2.4266335e-1 2.4266335e-1
5.550398e-1 1.0574792e-1 2.4664188e-1 2.4664188e-1
5.738799e-1 1.0574792e-1 2.5238031e-1 2.5238031e-1
5.927197e-1 1.0574792e-1 2.5995096e-1 2.5995096e-1
6.115598e-1 1.0574792e-1 2.6942873e-1 2.6942873e-1
6.303998e-1 1.0574792e-1 2.8089119e-1 2.8089119e-1
6.492398e-1 1.0574792e-1 2.9441779e-1 2.9441779e-1
6.680798e-1 1.0574792e-1 3.1009093e-1 3.1009093e-1
6.869197e-1 1.0574792e-1 3.279947e-1 3.279947e-1
7.057597e-1 1.0574792e-1 3.4821666e-1 3.4821666e-1
7.245998e-1 1.0574792e-1 3.7084601e-1 3.7084601e-1
7.434398e-1 1.0574792e-1 3.9597443e-1 3.9597443e-1
7.622798e-1 1.0574792e-1 4.2369629e-1 4.2369629e-1
7.811197e-1 1.0574792e-1 4.54108e-1 4.54108e-1
7.999597e-1 1.0574792e-1 4.8730908e-1 4.8730908e-1

-5.0e-1 1.2023892e-1 1.6401282e0 1.6401282e0
-4.8116e-1 1.2023892e-1 1.5881465e0 1.5881465e0
-4.6232e-1 1.2023892e-1 1.5376637e0 1.5376637e0
-4.4348001e-1 1.2023892e-1 1.488619e0 1.488619e0
-4.2464001e-1 1.2023892e-1 1.4409555e0 1.4409555e0
-4.0580002e-1 1.2023892e-1 1.3946162e0 1.3946162e0
-3.8696002e-1 1.2023892e-1 1.3495479e0 1.3495479e0
-3.6812003e-1 1.2023892e-1 1.3056995e0 1.3056995e0
-3.4928003e-1 1.2023892e-1 1.2630225e0 1.2630225e0
-3.3044003e-1 1.2023892e-1 1.2214725e0 1.2214725e0
-3.1160004e-1 1.2023892e-1 1.1810043e0 1.1810043e0
-2.9276004e-1 1.2023892e-1 1.141578e0 1.141578e0
-2.7392004e-1 1.2023892e-1 1.10315291e0 1.10315291e0
-2.5508005e-1 1.2023892e-1 1.06569374e0 1.06569374e0
-2.3624005e-1 1.2023892e-1 1.02916617e0 1.02916617e0
-2.1740005e-1 1.2023892e-1 9.9353879e-1 9.9353879e-1
-1.9856006e-1 1.2023892e-1 9.5878252e-1 9.5878252e-1
-1.7972006e-1 1.2023892e-1 9.2487077e-1 9.2487077e-1
-1.6088007e-1 1.2023892e-1 8.9177943e-1 8.9177943e-1
-1.4204007e-1 1.2023892e-1 8.5948601e-1 8.5948601e-1
-1.2320007e-1 1.2023892e-1 8.2797154e-1 8.2797154e-1
-1.0436008e-1 1.2023892e-1 7.9721883e-1 7.9721883e-1
-8.552008e-2 1.2023892e-1 7.6721327e-1 7.6721327e-1
-6.668008e-2 1.2023892e-1 7.3794313e-1 7.3794313e-1
-4.784009e-2 1.2023892e-1 7.0939787e-1 7.0939787e-1
-2.900009e-2 1.2023892e-1 6.8157062e-1 6.8157062e-1
-1.01601e-2 1.2023892e-1 6.544561e-1 6.544561e-1
8.6799e-3 1.2023892e-1 6.2805229e-1 6.2805229e-1
2.75199e-2 1.2023892e-1 6.0235893e-1 6.0235893e-1
4.63599e-2 1.2023892e-1 5.7737804e-1 5.7737804e-1
6.519989e-2 1.2023892e-1 5.531145e-1 5.531145e-1
8.403989e-2 1.2023892e-1 5.2957565e-1 5.2957565e-1
1.0287988e-1 1.2023892e-1 5.067709e-1 5.067709e-1
1.2171988e-1 1.2023892e-1 4.8471242e-1 4.8471242e-1
1.4055988e-1 1.2023892e-1 4.6341446e-1 4.6341446e-1
1.5939987e-1 1.2023892e-1 4.4289386e-1 4.4289386e-1
1.7823987e-1 1.2023892e-1 4.2316988e-1 4.2316988e-1
1.9707986e-1 1.2023892e-1 4.0426434e-1 4.0426434e-1
2.1591986e-1 1.2023892e-1 3.8620134e-1 3.8620134e-1
2.3475986e-1 1.2023892e-1 3.690071e-1 3.690071e-1
2.5359985e-1 1.2023892e-1 3.5271085e-1 3.5271085e-1
2.7243985e-1 1.2023892e-1 3.3734377e-1 3.3734377e-1
2.9127985e-1 1.2023892e-1 3.229398e-1 3.229398e-1
3.1011984e-1 1.2023892e-1 3.0953497e-1 3.0953497e-1
3.2895984e-1 1.2023892e-1 2.9716806e-1 2.9716806e-1
3.4779984e-1 1.2023892e-1 2.8587976e-1 2.8587976e-1
3.6663983e-1 1.2023892e-1 2.7571385e-1 2.7571385e-1
3.8547983e-1 1.2023892e-1 2.667161e-1 2.667161e-1
4.0431982e-1 1.2023892e-1 2.5893478e-1 2.5893478e-1
4.2315982e-1 1.2023892e-1 2.5242055e-1 2.5242055e-1
4.4199982e-1 1.2023892e-1 2.4722655e-1 2.4722655e-1
4.6083981e-1 1.2023892e-1 2.434084e-1 2.434084e-1
4.7967981e-1 1.2023892e-1 2.4102397e-1 2.4102397e-1
4.985198e-1 1.2023892e-1 2.4013365e-1 2.4013365e-1
5.173598e-1 1.2023892e-1 2.4080031e-1 2.4080031e-1
5.361998e-1 1.2023892e-1 2.4308907e-1 2.4308907e-1
5.550398e-1 1.2023892e-1 2.470676e-1 2.470676e-1
5.738799e-1 1.2023892e-1 2.5280603e-1 2.5280603e-1
5.927197e-1 1.2023892e-1 2.6037668e-1 2.6037668e-1
6.115598e-1 1.2023892e-1 2.6985445e-1 2.6985445e-1
6.303998e-1 1.2023892e-1 2.8131691e-1 2.8131691e-1
6.492398e-1 1.2023892e-1 2.948435e-1 2.948435e-1
6.680798e-1 1.2023892e-1 3.1051665e-1 3.1051665e-1
6.869197e-1 1.2023892e-1 3.2842043e-1 3.2842043e-1
7.057597e-1 1.2023892e-1 3.4864238e-1 3.4864238e-1
7.245998e-1 1.2023892e-1 3.7127173e-1 3.7127173e-1
7.434398e-1 1.2023892e-1 3.9640015e-1 3.9640015e-1
7.622798e-1 1.2023892e-1 4.2412201e-1 4.2412201e-1
7.811197e-1 1.2023892e-1 4.5453372e-1 4.5453372e-1
7.999597e-1 1.2023892e-1 4.877348e-1 4.877348e-1

-5.0e-1 1.3472992e-1 1.6423961e0 1.6423961e0
-4.8116e-1 1.3472992e-1 1.5904144e0 1.5904144e0
-4.6232e-1 1.3472992e-1 1.5399316e0 1.5399316e0
-4.4348001e-1 1.3472992e-1 1.4908868e0 1.4908868e0
-4.2464001e-1 1.3472992e-1 1.4432234e0 1.4432234e0
-4.0580002e-1 1.3472992e-1 1.3968842e0 1.3968842e0
-3.8696002e-1 1.3472992e-1 1.3518158e0 1.3518158e0
-3.6812003e-1 1.3472992e-1 1.3079674e0 1.3079674e0
-3.4928003e-1 1.3472992e-1 1.2652904e0 1.2652904e0
-3.3044003e-1 1.3472992e-1 1.2237404e0 1.2237404e0
-3.1160004e-1 1.3472992e-1 1.1832722e0 1.1832722e0
-2.9276004e-1 1.3472992e-1 1.1438461e0 1.1438461e0
-2.7392004e-1 1.3472992e-1 1.1054208e0 1.1054208e0
-2.5508005e-1 1.3472992e-1 1.06796169e0 1.06796169e0
-2.3624005e-1 1.3472992e-1 1.03143411e0 1.03143411e0
-2.1740005e-1 1.3472992e-1 9.9580673e-1 9.9580673e-1
-1.9856006e-1 1.3472992e-1 9.6105046e-1 9.6105046e-1
-1.7972006e-1 1.3472992e-1 9.2713872e-1 9.2713872e-1
-1.6088007e-1 1.3472992e-1 8.9404738e-1 8.9404738e-1
-1.4204007e-1 1.3472992e-1 8.6175395e-1 8.6175395e-1
-1.2320007e-1 1.3472992e-1 8.3023949e-1 8.3023949e-1
-1.0436008e-1 1.3472992e-1 7.9948677e-1 7.9948677e-1
-8.552008e-2 1.3472992e-1 7.6948122e-1 7.6948122e-1
-6.668008e-2 1.3472992e-1 7.4021107e-1 7.4021107e-1
-4.784009e-2 1.3472992e-1 7.1166582e-1 7.1166582e-1
-2.900009e-2 1.3472992e-1 6.8383856e-1 6.8383856e-1
-1.01601e-2 1.3472992e-1 6.5672404e-1 6.5672404e-1
8.6799e-3 1.3472992e-1 6.3032024e-1 6.3032024e-1
2.75199e-2 1.3472992e-1 6.0462688e-1 6.0462688e-1
4.63599e-2 1.3472992e-1 5.7964598e-1 5.7964598e-1
6.519989e-2 1.3472992e-1 5.5538245e-1 5.5538245e-1
8.403989e-2 1.3472992e-1 5.318436e-1 5.318436e-1
1.0287988e-1 1.3472992e-1 5.0903885e-1 5.0903885e-1
1.2171988e-1 1.3472992e-1 4.8698036e-1 4.8698036e-1
1.4055988e-1 1.3472992e-1 4.656824e-1 4.656824e-1
1.5939987e-1 1.3472992e-1 4.451618e-1 4.451618e-1
1.7823987e-1 1.3472992e-1 4.2543782e-1 4.2543782e-1
1.9707986e-1 1.3472992e-1 4.0653229e-1 4.0653229e-1
2.1591986e-1 1.3472992e-1 3.8846928e-1 3.8846928e-1
2.3475986e-1 1.3472992e-1 3.7127504e-1 3.7127504e-1
2.5359985e-1 1.3472992e-1 3.5497879e-1 3.5497879e-1
2.7243985e-1 1.3472992e-1 3.3961171e-1 3.3961171e-1
2.9127985e-1 1.3472992e-1 3.2520775e-1 3.2520775e-1
3.1011984e-1 1.3472992e-1 3.1180292e-1 3.1180292e-1
3.2895984e-1 1.3472992e-1 2.99436e-1 2.99436e-1
3.4779984e-1 1.3472992e-1 2.881477e-1 2.881477e-1
3.6663983e-1 1.3472992e-1 2.779818e-1 2.779818e-1
3.8547983e-1 1.3472992e-1 2.6898404e-1 2.6898404e-1
4.0431982e-1 1.3472992e-1 2.6120273e-1 2.6120273e-1
4.2315982e-1 1.3472992e-1 2.5468849e-1 2.5468849e-1
4.4199982e-1 1.3472992e-1 2.4949449e-1 2.4949449e-1
4.6083981e-1 1.3472992e-1 2.4567635e-1 2.4567635e-1
4.7967981e-1 1.3472992e-1 2.4329192e-1 2.4329192e-1
4.985198e-1 1.3472992e-1 2.424016e-1 2.424016e-1
5.173598e-1 1.3472992e-1 2.4306825e-1 2.4306825e-1
5.361998e-1 1.3472992e-1 2.4535701e-1 2.4535701e-1
5.550398e-1 1.3472992e-1 2.4933554e-1 2.4933554e-1
5.738799e-1 1.3472992e-1 2.5507397e-1 2.5507397e-1
5.927197e-1 1.3472992e-1 2.6264462e-1 2.6264462e-1
6.115598e-1 1.3472992e-1 2.7212239e-1 2.7212239e-1
6.303998e-1 1.3472992e-1 2.8358485e-1 2.8358485e-1
6.492398e-1 1.3472992e-1 2.9711145e-1 2.9711145e-1
6.680798e-1 1.3472992e-1 3.1278459e-1 3.1278459e-1
6.869197e-1 1.3472992e-1 3.3068837e-1 3.3068837e-1
7.057597e-1 1.3472992e-1 3.5091032e-1 3.5091032e-1
7.245998e-1 1.3472992e-1 3.7353967e-1 3.7353967e-1
7.434398e-1 1.3472992e-1 3.9866809e-1 3.9866809e-1
7.622798e-1 1.3472992e-1 4.2638995e-1 4.2638995e-1
7.811197e-1 1.3472992e-1 4.5680167e-1 4.5680167e-1
7.999597e-1 1.3472992e-1 4.9000275e-1 4.9000275e-1

-5.0e-1 1.4922092e-1 1.6464818e0 1.6464818e0
-4.8116e-1 1.4922092e-1 1.5945001e0 1.5945001e0
-4.6232e-1 1.4922092e-1 1.5440173e0 1.5440173e0
-4.4348001e-1 1.4922092e-1 1.4949725e0 1.4949725e0
-4.2464001e-1 1.4922092e-1 1.4473091e0 1.4473091e0
-4.0580002e-1 1.4922092e-1 1.4009698e0 1.4009698e0
-3.8696002e-1 1.4922092e-1 1.3559015e0 1.3559015e0
-3.6812003e-1 1.4922092e-1 1.312053e0 1.312053e0
-3.4928003e-1 1.4922092e-1 1.269376e0 1.269376e0
-3.3044003e-1 1.4922092e-1 1.2278261e0 1.2278261e0
-3.1160004e-1 1.4922092e-1 1.187358e0 1.187358e0
-2.9276004e-1 1.4922092e-1 1.1479317e0 1.1479317e0
-2.7392004e-1 1.4922092e-1 1.1095065e0 1.1095065e0
-2.5508005e-1 1.4922092e-1 1.07204736e0 1.07204736e0
-2.3624005e-1 1.4922092e-1 1.03551979e0 1.03551979e0
-2.1740005e-1 1.4922092e-1 9.9989241e-1 9.9989241e-1
-1.9856006e-1 1.4922092e-1 9.6513614e-1 9.6513614e-1
-1.7972006e-1 1.4922092e-1 9.312244e-1 9.312244e-1
-1.6088007e-1 1.4922092e-1 8.9813306e-1 8.9813306e-1
-1.4204007e-1 1.4922092e-1 8.6583963e-1 8.6583963e-1
-1.2320007e-1 1.4922092e-1 8.3432516e-1 8.3432516e-1
-1.0436008e-1 1.4922092e-1 8.0357245e-1 8.0357245e-1
-8.552008e-2 1.4922092e-1 7.735669e-1 7.735669e-1
-6.668008e-2 1.4922092e-1 7.4429675e-1 7.4429675e-1
-4.784009e-2 1.4922092e-1 7.157515e-1 7.157515e-1
-2.900009e-2 1.4922092e-1 6.8792424e-1 6.8792424e-1
-1.01601e-2 1.4922092e-1 6.6080972e-1 6.6080972e-1
8.6799e-3 1.4922092e-1 6.3440591e-1 6.3440591e-1
2.75199e-2 1.4922092e-1 6.0871255e-1 6.0871255e-1
4.63599e-2 1.4922092e-1 5.8373166e-1 5.8373166e-1
6.519989e-2 1.4922092e-1 5.5946812e-1 5.5946812e-1
8.403989e-2 1.4922092e-1 5.3592928e-1 5.3592928e-1
1.0287988e-1 1.4922092e-1 5.1312453e-1 5.1312453e-1
1.2171988e-1 1.4922092e-1 4.9106604e-1 4.9106604e-1
1.4055988e-1 1.4922092e-1 4.6976808e-1 4.6976808e-1
1.5939987e-1 1.4922092e-1 4.4924748e-1 4.4924748e-1
1.7823987e-1 1.4922092e-1 4.295235e-1 4.295235e-1
1.9707986e-1 1.4922092e-1 4.1061797e-1 4.1061797e-1
2.1591986e-1 1.4922092e-1 3.9255496e-1 3.9255496e-1
2.3475986e-1 1.4922092e-1 3.7536072e-1 3.7536072e-1
2.5359985e-1 1.4922092e-1 3.5906447e-1 3.5906447e-1
2.7243985e-1 1.4922092e-1 3.4369739e-1 3.4369739e-1
2.9127985e-1 1.4922092e-1 3.2929343e-1 3.2929343e-1
3.1011984e-1 1.4922092e-1 3.158886e-1 3.158886e-1
3.2895984e-1 1.4922092e-1 3.0352168e-1 3.0352168e-1
3.4779984e-1 1.4922092e-1 2.9223338e-1 2.9223338e-1
3.6663983e-1 1.4922092e-1 2.8206747e-1 2.8206747e-1
3.8547983e-1 1.4922092e-1 2.7306972e-1 2.7306972e-1
4.0431982e-1 1.4922092e-1 2.652884e-1 2.652884e-1
4.2315982e-1 1.4922092e-1 2.5877417e-1 2.5877417e-1
4.4199982e-1 1.4922092e-1 2.5358017e-1 2.5358017e-1
4.6083981e-1 1.4922092e-1 2.4976202e-1 2.4976202e-1
4.7967981e-1 1.4922092e-1 2.473776e-1 2.473776e-1
4.985198e-1 1.4922092e-1 2.4648727e-1 2.4648727e-1
5.173598e-1 1.4922092e-1 2.4715393e-1 2.4715393e-1
5.361998e-1 1.4922092e-1 2.4944269e-1 2.4944269e-1
5.550398e-1 1.4922092e-1 2.5342122e-1 2.5342122e-1
5.738799e-1 1.4922092e-1 2.5915965e-1 2.5915965e-1
5.927197e-1 1.4922092e-1 2.667303e-1 2.667303e-1
6.115598e-1 1.4922092e-1 2.7620807e-1 2.7620807e-1
6.303998e-1 1.4922092e-1 2.8767053e-1 2.8767053e-1
6.492398e-1 1.4922092e-1 3.0119713e-1 3.0119713e-1
6.680798e-1 1.4922092e-1 3.1687027e-1 3.1687027e-1
6.869197e-1 1.4922092e-1 3.3477405e-1 3.3477405e-1
7.057597e-1 1.4922092e-1 3.54996e-1 3.54996e-1
7.245998e-1 1.4922092e-1 3.7762535e-1 3.7762535e-1
7.434398e-1 1.4922092e-1 4.0275377e-1 4.0275377e-1
7.622798e-1 1.4922092e-1 4.3047563e-1 4.3047563e-1
7.811197e-1 1.4922092e-1 4.6088734e-1 4.6088734e-1
7.999597e-1 1.4922092e-1 4.9408842e-1 4.9408842e-1

-5.0e-1 1.6371191e-1 1.6523608e0 1.6523608e0
-4.8116e-1 1.6371191e-1 1.6003792e0 1.6003792e0
-4.6232e-1 1.6371191e-1 1.5498964e0 1.5498964e0
-4.4348001e-1 1.6371191e-1 1.5008516e0 1.5008516e0
-4.2464001e-1 1.6371191e-1 1.4531882e0 1.4531882e0
-4.0580002e-1 1.6371191e-1 1.4068489e0 1.4068489e0
-3.8696002e-1 1.6371191e-1 1.3617805e0 1.3617805e0
-3.6812003e-1 1.6371191e-1 1.3179321e0 1.3179321e0
-3.4928003e-1 1.6371191e-1 1.2752551e0 1.2752551e0
-3.3044003e-1 1.6371191e-1 1.2337051e0 1.2337051e0
-3.1160004e-1 1.6371191e-1 1.193237e0 1.193237e0
-2.9276004e-1 1.6371191e-1 1.1538107e0 1.1538107e0
-2.7392004e-1 1.6371191e-1 1.1153856e0 1.1153856e0
-2.5508005e-1 1.6371191e-1 1.07792647e0 1.07792647e0
-2.3624005e-1 1.6371191e-1 1.0413989e0 1.0413989e0
-2.1740005e-1 1.6371191e-1 1.00577151e0 1.00577151e0
-1.9856006e-1 1.6371191e-1 9.7101524e-1 9.7101524e-1
-1.7972006e-1 1.6371191e-1 9.371035e-1 9.371035e-1
-1.6088007e-1 1.6371191e-1 9.0401216e-1 9.0401216e-1
-1.4204007e-1 1.6371191e-1 8.7171873e-1 8.7171873e-1
-1.2320007e-1 1.6371191e-1 8.4020427e-1 8.4020427e-1
-1.0436008e-1 1.6371191e-1 8.0945155e-1 8.0945155e-1
-8.552008e-2 1.6371191e-1 7.79446e-1 7.79446e-1
-6.668008e-2 1.6371191e-1 7.5017586e-1 7.5017586e-1
-4.784009e-2 1.6371191e-1 7.216306e-1 7.216306e-1
-2.900009e-2 1.6371191e-1 6.9380334e-1 6.9380334e-1
-1.01601e-2 1.6371191e-1 6.6668883e-1 6.6668883e-1
8.6799e-3 1.6371191e-1 6.4028502e-1 6.4028502e-1
2.75199e-2 1.6371191e-1 6.1459166e-1 6.1459166e-1
4.63599e-2 1.6371191e-1 5.8961076e-1 5.8961076e-1
6.519989e-2 1.6371191e-1 5.6534723e-1 5.6534723e-1
8.403989e-2 1.6371191e-1 5.4180838e-1 5.4180838e-1
1.0287988e-1 1.6371191e-1 5.1900363e-1 5.1900363e-1
1.2171988e-1 1.6371191e-1 4.9694514e-1 4.9694514e-1
1.4055988e-1 1.6371191e-1 4.7564719e-1 4.7564719e-1
1.5939987e-1 1.6371191e-1 4.5512659e-1 4.5512659e-1
1.7823987e-1 1.6371191e-1 4.354026e-1 4.354026e-1
1.9707986e-1 1.6371191e-1 4.1649707e-1 4.1649707e-1
2.1591986e-1 1.6371191e-1 3.9843407e-1 3.9843407e-1
2.3475986e-1 1.6371191e-1 3.8123982e-1 3.8123982e-1
2.5359985e-1 1.6371191e-1 3.6494357e-1 3.6494357e-1
2.7243985e-1 1.6371191e-1 3.4957649e-1 3.4957649e-1
2.9127985e-1 1.6371191e-1 3.3517253e-1 3.3517253e-1
3.1011984e-1 1.6371191e-1 3.217677e-1 3.217677e-1
3.2895984e-1 1.6371191e-1 3.0940079e-1 3.0940079e-1
3.4779984e-1 1.6371191e-1 2.9811249e-1 2.9811249e-1
3.6663983e-1 1.6371191e-1 2.8794658e-1 2.8794658e-1
3.8547983e-1 1.6371191e-1 2.7894882e-1 2.7894882e-1
4.0431982e-1 1.6371191e-1 2.7116751e-1 2.7116751e-1
4.2315982e-1 1.6371191e-1 2.6465327e-1 2.6465327e-1
4.4199982e-1 1.6371191e-1 2.5945927e-1 2.5945927e-1
4.6083981e-1 1.6371191e-1 2.5564113e-1 2.5564113e-1
4.7967981e-1 1.6371191e-1 2.532567e-1 2.532567e-1
4.985198e-1 1.6371191e-1 2.5236638e-1 2.5236638e-1
5.173598e-1 1.6371191e-1 2.5303304e-1 2.5303304e-1
5.361998e-1 1.6371191e-1 2.553218e-1 2.553218e-1
5.550398e-1 1.6371191e-1 2.5930032e-1 2.5930032e-1
5.738799e-1 1.6371191e-1 2.6503876e-1 2.6503876e-1
5.927197e-1 1.6371191e-1 2.726094e-1 2.726094e-1
6.115598e-1 1.6371191e-1 2.8208717e-1 2.8208717e-1
6.303998e-1 1.6371191e-1 2.9354964e-1 2.9354964e-1
6.492398e-1 1.6371191e-1 3.0707623e-1 3.0707623e-1
6.680798e-1 1.6371191e-1 3.2274937e-1 3.2274937e-1
6.869197e-1 1.6371191e-1 3.4065315e-1 3.4065315e-1
7.057597e-1 1.6371191e-1 3.608751e-1 3.608751e-1
7.245998e-1 1.6371191e-1 3.8350446e-1 3.8350446e-1
7.434398e-1 1.6371191e-1 4.0863287e-1 4.0863287e-1
7.622798e-1 1.6371191e-1 4.3635474e-1 4.3635474e-1
7.811197e-1 1.6371191e-1 4.6676645e-1 4.6676645e-1
7.999597e-1 1.6371191e-1 4.9996753e-1 4.9996753e-1

-5.0e-1 1.7820291e-1 1.6600102e0 1.6600102e0
-4.8116e-1 1.7820291e-1 1.6080286e0 1.6080286e0
-4.6232e-1 1.7820291e-1 1.5575458e0 1.5575458e0
-4.4348001e-1 1.7820291e-1 1.508501e0 1.508501e0
-4.2464001e-1 1.7820291e-1 1.4608376e0 1.4608376e0
-4.0580002e-1 1.7820291e-1 1.4144983e0 1.4144983e0
-3.8696002e-1 1.7820291e-1 1.36943e0 1.36943e0
-3.6812003e-1 1.7820291e-1 1.3255815e0 1.3255815e0
-3.4928003e-1 1.7820291e-1 1.2829045e0 1.2829045e0
-3.3044003e-1 1.7820291e-1 1.2413545e0 1.2413545e0
-3.1160004e-1 1.7820291e-1 1.2008864e0 1.2008864e0
-2.9276004e-1 1.7820291e-1 1.1614601e0 1.1614601e0
-2.7392004e-1 1.7820291e-1 1.123035e0 1.123035e0
-2.5508005e-1 1.7820291e-1 1.0855757e0 1.0855757e0
-2.3624005e-1 1.7820291e-1 1.04904819e0 1.04904819e0
-2.1740005e-1 1.7820291e-1 1.0134208e0 1.0134208e0
-1.9856006e-1 1.7820291e-1 9.7866454e-1 9.7866454e-1
-1.7972006e-1 1.7820291e-1 9.4475279e-1 9.4475279e-1
-1.6088007e-1 1.7820291e-1 9.1166145e-1 9.1166145e-1
-1.4204007e-1 1.7820291e-1 8.7936803e-1 8.7936803e-1
-1.2320007e-1 1.7820291e-1 8.4785356e-1 8.4785356e-1
-1.0436008e-1 1.7820291e-1 8.1710085e-1 8.1710085e-1
-8.552008e-2 1.7820291e-1 7.8709529e-1 7.8709529e-1
-6.668008e-2 1.7820291e-1 7.5782515e-1 7.5782515e-1
-4.784009e-2 1.7820291e-1 7.2927989e-1 7.2927989e-1
-2.900009e-2 1.7820291e-1 7.0145264e-1 7.0145264e-1
-1.01601e-2 1.7820291e-1 6.7433812e-1 6.7433812e-1
8.6799e-3 1.7820291e-1 6.4793431e-1 6.4793431e-1
2.75199e-2 1.7820291e-1 6.2224095e-1 6.2224095e-1
4.63599e-2 1.7820291e-1 5.9726006e-1 5.9726006e-1
6.519989e-2 1.7820291e-1 5.7299652e-1 5.7299652e-1
8.403989e-2 1.7820291e-1 5.4945767e-1 5.4945767e-1
1.0287988e-1 1.7820291e-1 5.2665292e-1 5.2665292e-1
1.2171988e-1 1.7820291e-1 5.0459444e-1 5.0459444e-1
1.4055988e-1 1.7820291e-1 4.8329648e-1 4.8329648e-1
1.5939987e-1 1.7820291e-1 4.6277588e-1 4.6277588e-1
1.7823987e-1 1.7820291e-1 4.430519e-1 4.430519e-1
1.9707986e-1 1.7820291e-1 4.2414636e-1 4.2414636e-1
2.1591986e-1 1.7820291e-1 4.0608336e-1 4.0608336e-1
2.3475986e-1 1.7820291e-1 3.8888911e-1 3.8888911e-1
2.5359985e-1 1.7820291e-1 3.7259286e-1 3.7259286e-1
2.7243985e-1 1.7820291e-1 3.5722578e-1 3.5722578e-1
2.9127985e-1 1.7820291e-1 3.4282182e-1 3.4282182e-1
3.1011984e-1 1.7820291e-1 3.2941699e-1 3.2941699e-1
3.2895984e-1 1.7820291e-1 3.1705008e-1 3.1705008e-1
3.4779984e-1 1.7820291e-1 3.0576178e-1 3.0576178e-1
3.6663983e-1 1.7820291e-1 2.9559587e-1 2.9559587e-1
3.8547983e-1 1.7820291e-1 2.8659811e-1 2.8659811e-1
4.0431982e-1 1.7820291e-1 2.788168e-1 2.788168e-1
4.2315982e-1 1.7820291e-1 2.7230257e-1 2.7230257e-1
4.4199982e-1 1.7820291e-1 2.6710857e-1 2.6710857e-1
4.6083981e-1 1.7820291e-1 2.6329042e-1 2.6329042e-1
4.7967981e-1 1.7820291e-1 2.6090599e-1 2.6090599e-1
4.985198e-1 1.7820291e-1 2.6001567e-1 2.6001567e-1
5.173598e-1 1.7820291e-1 2.6068233e-1 2.6068233e-1
5.361998e-1 1.7820291e-1 2.6297108e-1 2.6297108e-1
5.550398e-1 1.7820291e-1 2.6694962e-1 2.6694962e-1
5.738799e-1 1.7820291e-1 2.7268805e-1 2.7268805e-1
5.927197e-1 1.7820291e-1 2.802587e-1 2.802587e-1
6.115598e-1 1.7820291e-1 2.8973647e-1 2.8973647e-1
6.303998e-1 1.7820291e-1 3.0119893e-1 3.0119893e-1
6.492398e-1 1.7820291e-1 3.1472552e-1 3.1472552e-1
6.680798e-1 1.7820291e-1 3.3039867e-1 3.3039867e-1
6.869197e-1 1.7820291e-1 3.4830244e-1 3.4830244e-1
7.057597e-1 1.7820291e-1 3.685244e-1 3.685244e-1
7.245998e-1 1.7820291e-1 3.9115375e-1 3.9115375e-1
7.434398e-1 1.7820291e-1 4.1628217e-1 4.1628217e-1
7.622798e-1 1.7820291e-1 4.4400403e-1 4.4400403e-1
7.811197e-1 1.7820291e-1 4.7441574e-1 4.7441574e-1
7.999597e-1 1.7820291e-1 5.0761682e-1 5.0761682e-1

-5.0e-1 1.9269391e-1 1.6694064e0 1.6694064e0
-4.8116e-1 1.9269391e-1 1.6174248e0 1.6174248e0
-4.6232e-1 1.9269391e-1 1.566942e0 1.566942e0
-4.4348001e-1 1.9269391e-1 1.5178972e0 1.5178972e0
-4.2464001e-1 1.9269391e-1 1.4702338e0 1.4702338e0
-4.0580002e-1 1.9269391e-1 1.4238945e0 1.4238945e0
-3.8696002e-1 1.9269391e-1 1.3788261e0 1.3788261e0
-3.6812003e-1 1.9269391e-1 1.3349777e0 1.3349777e0
-3.4928003e-1 1.9269391e-1 1.2923007e0 1.2923007e0
-3.3044003e-1 1.9269391e-1 1.2507507e0 1.2507507e0
-3.1160004e-1 1.9269391e-1 1.2102826e0 1.2102826e0
-2.9276004e-1 1.9269391e-1 1.1708563e0 1.1708563e0
-2.7392004e-1 1.9269391e-1 1.1324312e0 1.1324312e0
-2.5508005e-1 1.9269391e-1 1.094972e0 1.094972e0
-2.3624005e-1 1.9269391e-1 1.05844446e0 1.05844446e0
-2.1740005e-1 1.9269391e-1 1.02281708e0 1.02281708e0
-1.9856006e-1 1.9269391e-1 9.880608e-1 9.880608e-1
-1.7972006e-1 1.9269391e-1 9.5414906e-1 9.5414906e-1
-1.6088007e-1 1.9269391e-1 9.2105772e-1 9.2105772e-1
-1.4204007e-1 1.9269391e-1 8.887643e-1 8.887643e-1
-1.2320007e-1 1.9269391e-1 8.5724983e-1 8.5724983e-1
-1.0436008e-1 1.9269391e-1 8.2649712e-1 8.2649712e-1
-8.552008e-2 1.9269391e-1 7.9649156e-1 7.9649156e-1
-6.668008e-2 1.9269391e-1 7.6722142e-1 7.6722142e-1
-4.784009e-2 1.9269391e-1 7.3867616e-1 7.3867616e-1
-2.900009e-2 1.9269391e-1 7.108489e-1 7.108489e-1
-1.01601e-2 1.9269391e-1 6.8373439e-1 6.8373439e-1
8.6799e-3 1.9269391e-1 6.5733058e-1 6.5733058e-1
2.75199e-2 1.9269391e-1 6.3163722e-1 6.3163722e-1
4.63599e-2 1.9269391e-1 6.0665633e-1 6.0665633e-1
6.519989e-2 1.9269391e-1 5.8239279e-1 5.8239279e-1
8.403989e-2 1.9269391e-1 5.5885394e-1 5.5885394e-1
1.0287988e-1 1.9269391e-1 5.360492e-1 5.360492e-1
1.2171988e-1 1.9269391e-1 5.139907e-1 5.139907e-1
1.4055988e-1 1.9269391e-1 4.9269275e-1 4.9269275e-1
1.5939987e-1 1.9269391e-1 4.7217215e-1 4.7217215e-1
1.7823987e-1 1.9269391e-1 4.5244817e-1 4.5244817e-1
1.9707986e-1 1.9269391e-1 4.3354263e-1 4.3354263e-1
2.1591986e-1 1.9269391e-1 4.1547963e-1 4.1547963e-1
2.3475986e-1 1.9269391e-1 3.9828539e-1 3.9828539e-1
2.5359985e-1 1.9269391e-1 3.8198914e-1 3.8198914e-1
2.7243985e-1 1.9269391e-1 3.6662206e-1 3.6662206e-1
2.9127985e-1 1.9269391e-1 3.522181e-1 3.522181e-1
3.1011984e-1 1.9269391e-1 3.3881326e-1 3.3881326e-1
3.2895984e-1 1.9269391e-1 3.2644635e-1 3.2644635e-1
3.4779984e-1 1.9269391e-1 3.1515805e-1 3.1515805e-1
3.6663983e-1 1.9269391e-1 3.0499214e-1 3.0499214e-1
3.8547983e-1 1.9269391e-1 2.9599438e-1 2.9599438e-1
4.0431982e-1 1.9269391e-1 2.8821307e-1 2.8821307e-1
4.2315982e-1 1.9269391e-1 2.8169884e-1 2.8169884e-1
4.4199982e-1 1.9269391e-1 2.7650484e-1 2.7650484e-1
4.6083981e-1 1.9269391e-1 2.7268669e-1 2.7268669e-1
4.7967981e-1 1.9269391e-1 2.7030225e-1 2.7030225e-1
4.985198e-1 1.9269391e-1 2.6941194e-1 2.6941194e-1
5.173598e-1 1.9269391e-1 2.7007858e-1 2.7007858e-1
5.361998e-1 1.9269391e-1 2.7236736e-1 2.7236736e-1
5.550398e-1 1.9269391e-1 2.7634589e-1 2.7634589e-1
5.738799e-1 1.9269391e-1 2.8208432e-1 2.8208432e-1
5.927197e-1 1.9269391e-1 2.8965497e-1 2.8965497e-1
6.115598e-1 1.9269391e-1 2.9913274e-1 2.9913274e-1
6.303998e-1 1.9269391e-1 3.105952e-1 3.105952e-1
6.492398e-1 1.9269391e-1 3.241218e-1 3.241218e-1
6.680798e-1 1.9269391e-1 3.3979494e-1 3.3979494e-1
6.869197e-1 1.9269391e-1 3.5769872e-1 3.5769872e-1
7.057597e-1 1.9269391e-1 3.7792067e-1 3.7792067e-1
7.245998e-1 1.9269391e-1 4.0055002e-1 4.0055002e-1
7.434398e-1 1.9269391e-1 4.2567844e-1 4.2567844e-1
7.622798e-1 1.9269391e-1 4.534003e-1 4.534003e-1
7.811197e-1 1.9269391e-1 4.8381201e-1 4.8381201e-1
7.999597e-1 1.9269391e-1 5.1701309e-1 5.1701309e-1

-5.0e-1 2.071849e-1 1.6805275e0 1.6805275e0
-4.8116e-1 2.071849e-1 1.6285458e0 1.6285458e0
-4.6232e-1 2.071849e-1 1.578063e0 1.578063e0
-4.4348001e-1 2.071849e-1 1.5290182e0 1.5290182e0
-4.2464001e-1 2.071849e-1 1.4813548e0 1.4813548e0
-4.0580002e-1 2.071849e-1 1.4350156e0 1.4350156e0
-3.8696002e-1 2.071849e-1 1.3899472e0 1.3899472e0
-3.6812003e-1 2.071849e-1 1.3460988e0 1.3460988e0
-3.4928003e-1 2.071849e-1 1.3034218e0 1.3034218e0
-3.3044003e-1 2.071849e-1 1.2618718e0 1.2618718e0
-3.1160004e-1 2.071849e-1 1.2214037e0 1.2214037e0
-2.9276004e-1 2.071849e-1 1.1819774e0 1.1819774e0
-2.7392004e-1 2.071849e-1 1.1435522e0 1.1435522e0
-2.5508005e-1 2.071849e-1 1.106093e0 1.106093e0
-2.3624005e-1 2.071849e-1 1.0695654e0 1.0695654e0
-2.1740005e-1 2.071849e-1 1.03393808e0 1.03393808e0
-1.9856006e-1 2.071849e-1 9.9918181e-1 9.9918181e-1
-1.7972006e-1 2.071849e-1 9.6527007e-1 9.6527007e-1
-1.6088007e-1 2.071849e-1 9.3217873e-1 9.3217873e-1
-1.4204007e-1 2.071849e-1 8.998853e-1 8.998853e-1
-1.2320007e-1 2.071849e-1 8.6837083e-1 8.6837083e-1
-1.0436008e-1 2.071849e-1 8.3761812e-1 8.3761812e-1
-8.552008e-2 2.071849e-1 8.0761256e-1 8.0761256e-1
-6.668008e-2 2.071849e-1 7.7834242e-1 7.7834242e-1
-4.784009e-2 2.071849e-1 7.4979716e-1 7.4979716e-1
-2.900009e-2 2.071849e-1 7.2196991e-1 7.2196991e-1
-1.01601e-2 2.071849e-1 6.948554e-1 6.948554e-1
8.6799e-3 2.071849e-1 6.6845158e-1 6.6845158e-1
2.75199e-2 2.071849e-1 6.4275822e-1 6.4275822e-1
4.63599e-2 2.071849e-1 6.1777733e-1 6.1777733e-1
6.519989e-2 2.071849e-1 5.935138e-1 5.935138e-1
8.403989e-2 2.071849e-1 5.6997495e-1 5.6997495e-1
1.0287988e-1 2.071849e-1 5.471702e-1 5.471702e-1
1.2171988e-1 2.071849e-1 5.2511171e-1 5.2511171e-1
1.4055988e-1 2.071849e-1 5.0381375e-1 5.0381375e-1
1.5939987e-1 2.071849e-1 4.8329315e-1 4.8329315e-1
1.7823987e-1 2.071849e-1 4.6356917e-1 4.6356917e-1
1.9707986e-1 2.071849e-1 4.4466364e-1 4.4466364e-1
2.1591986e-1 2.071849e-1 4.2660063e-1 4.2660063e-1
2.3475986e-1 2.071849e-1 4.0940639e-1 4.0940639e-1
2.5359985e-1 2.071849e-1 3.9311014e-1 3.9311014e-1
2.7243985e-1 2.071849e-1 3.7774306e-1 3.7774306e-1
2.9127985e-1 2.071849e-1 3.633391e-1 3.633391e-1
3.1011984e-1 2.071849e-1 3.4993427e-1 3.4993427e-1
3.2895984e-1 2.071849e-1 3.3756735e-1 3.3756735e-1
3.4779984e-1 2.071849e-1 3.2627905e-1 3.2627905e-1
3.6663983e-1 2.071849e-1 3.1611314e-1 3.1611314e-1
3.8547983e-1 2.071849e-1 3.0711539e-1 3.0711539e-1
4.0431982e-1 2.071849e-1 2.9933408e-1 2.9933408e-1
4.2315982e-1 2.071849e-1 2.9281984e-1 2.9281984e-1
4.4199982e-1 2.071849e-1 2.8762584e-1 2.8762584e-1
4.6083981e-1 2.071849e-1 2.838077e-1 2.838077e-1
4.7967981e-1 2.071849e-1 2.8142325e-1 2.8142325e-1
4.985198e-1 2.071849e-1 2.8053294e-1 2.8053294e-1
5.173598e-1 2.071849e-1 2.8119958e-1 2.8119958e-1
5.361998e-1 2.071849e-1 2.8348836e-1 2.8348836e-1
5.550398e-1 2.071849e-1 2.8746689e-1 2.8746689e-1
5.738799e-1 2.071849e-1 2.9320532e-1 2.9320532e-1
5.927197e-1 2.071849e-1 3.0077597e-1 3.0077597e-1
6.115598e-1 2.071849e-1 3.1025374e-1 3.1025374e-1
6.303998e-1 2.071849e-1 3.217162e-1 3.217162e-1
6.492398e-1 2.071849e-1 3.352428e-1 3.352428e-1
6.680798e-1 2.071849e-1 3.5091594e-1 3.5091594e-1
6.869197e-1 2.071849e-1 3.6881972e-1 3.6881972e-1
7.057597e-1 2.071849e-1 3.8904167e-1 3.8904167e-1
7.245998e-1 2.071849e-1 4.1167102e-1 4.1167102e-1
7.434398e-1 2.071849e-1 4.3679944e-1 4.3679944e-1
7.622798e-1 2.071849e-1 4.645213e-1 4.645213e-1
7.811197e-1 2.071849e-1 4.9493301e-1 4.9493301e-1
7.999597e-1 2.071849e-1 5.281341e-1 5.281341e-1

-5.0e-1 2.216759e-1 1.6933511e0 1.6933511e0
-4.8116e-1 2.216759e-1 1.6413695e0 1.6413695e0
-4.6232e-1 2.216759e-1 1.5908867e0 1.5908867e0
-4.4348001e-1 2.216759e-1 1.5418419e0 1.5418419e0
-4.2464001e-1 2.216759e-1 1.4941785e0 1.4941785e0
-4.0580002e-1 2.216759e-1 1.4478392e0 1.4478392e0
-3.8696002e-1 2.216759e-1 1.4027708e0 1.4027708e0
-3.6812003e-1 2.216759e-1 1.3589224e0 1.3589224e0
-3.4928003e-1 2.216759e-1 1.3162454e0 1.3162454e0
-3.3044003e-1 2.216759e-1 1.2746954e0 1.2746954e0
-3.1160004e-1 2.216759e-1 1.2342273e0 1.2342273e0
-2.9276004e-1 2.216759e-1 1.194801e0 1.194801e0
-2.7392004e-1 2.216759e-1 1.1563759e0 1.1563759e0
-2.5508005e-1 2.216759e-1 1.1189168e0 1.1189168e0
-2.3624005e-1 2.216759e-1 1.082389e0 1.082389e0
-2.1740005e-1 2.216759e-1 1.04676184e0 1.04676184e0
-1.9856006e-1 2.216759e-1 1.01200557e0 1.01200557e0
-1.7972006e-1 2.216759e-1 9.7809383e-1 9.7809383e-1
-1.6088007e-1 2.216759e-1 9.4500249e-1 9.4500249e-1
-1.4204007e-1 2.216759e-1 9.1270906e-1 9.1270906e-1
-1.2320007e-1 2.216759e-1 8.811946e-1 8.811946e-1
-1.0436008e-1 2.216759e-1 8.5044188e-1 8.5044188e-1
-8.552008e-2 2.216759e-1 8.2043633e-1 8.2043633e-1
-6.668008e-2 2.216759e-1 7.9116618e-1 7.9116618e-1
-4.784009e-2 2.216759e-1 7.6262093e-1 7.6262093e-1
-2.900009e-2 2.216759e-1 7.3479367e-1 7.3479367e-1
-1.01601e-2 2.216759e-1 7.0767915e-1 7.0767915e-1
8.6799e-3 2.216759e-1 6.8127534e-1 6.8127534e-1
2.75199e-2 2.216759e-1 6.5558199e-1 6.5558199e-1
4.63599e-2 2.216759e-1 6.3060109e-1 6.3060109e-1
6.519989e-2 2.216759e-1 6.0633755e-1 6.0633755e-1
8.403989e-2 2.216759e-1 5.827987e-1 5.827987e-1
1.0287988e-1 2.216759e-1 5.5999396e-1 5.5999396e-1
1.2171988e-1 2.216759e-1 5.3793547e-1 5.3793547e-1
1.4055988e-1 2.216759e-1 5.1663751e-1 5.1663751e-1
1.5939987e-1 2.216759e-1 4.9611691e-1 4.9611691e-1
1.7823987e-1 2.216759e-1 4.7639293e-1 4.7639293e-1
1.9707986e-1 2.216759e-1 4.574874e-1 4.574874e-1
2.1591986e-1 2.216759e-1 4.394244e-1 4.394244e-1
2.3475986e-1 2.216759e-1 4.2223015e-1 4.2223015e-1
2.5359985e-1 2.216759e-1 4.059339e-1 4.059339e-1
2.7243985e-1 2.216759e-1 3.9056682e-1 3.9056682e-1
2.9127985e-1 2.216759e-1 3.7616286e-1 3.7616286e-1
3.1011984e-1 2.216759e-1 3.6275803e-1 3.6275803e-1
3.2895984e-1 2.216759e-1 3.5039111e-1 3.5039111e-1
3.4779984e-1 2.216759e-1 3.3910281e-1 3.3910281e-1
3.6663983e-1 2.216759e-1 3.289369e-1 3.289369e-1
3.8547983e-1 2.216759e-1 3.1993915e-1 3.1993915e-1
4.0431982e-1 2.216759e-1 3.1215784e-1 3.1215784e-1
4.2315982e-1 2.216759e-1 3.056436e-1 3.056436e-1
4.4199982e-1 2.216759e-1 3.004496e-1 3.004496e-1
4.6083981e-1 2.216759e-1 2.9663145e-1 2.9663145e-1
4.7967981e-1 2.216759e-1 2.9424701e-1 2.9424701e-1
4.985198e-1 2.216759e-1 2.933567e-1 2.933567e-1
5.173598e-1 2.216759e-1 2.9402335e-1 2.9402335e-1
5.361998e-1 2.216759e-1 2.9631212e-1 2.9631212e-1
5.550398e-1 2.216759e-1 3.0029065e-1 3.0029065e-1
5.738799e-1 2.216759e-1 3.0602908e-1 3.0602908e-1
5.927197e-1 2.216759e-1 3.1359973e-1 3.1359973e-1
6.115598e-1 2.216759e-1 3.230775e-1 3.230775e-1
6.303998e-1 2.216759e-1 3.3453996e-1 3.3453996e-1
6.492398e-1 2.216759e-1 3.4806656e-1 3.4806656e-1
6.680798e-1 2.216759e-1 3.637397e-1 3.637397e-1
6.869197e-1 2.216759e-1 3.8164348e-1 3.8164348e-1
7.057597e-1 2.216759e-1 4.0186543e-1 4.0186543e-1
7.245998e-1 2.216759e-1 4.2449478e-1 4.2449478e-1
7.434398e-1 2.216759e-1 4.496232e-1 4.496232e-1
7.622798e-1 2.216759e-1 4.7734506e-1 4.7734506e-1
7.811197e-1 2.216759e-1 5.0775677e-1 5.0775677e-1
7.999597e-1 2.216759e-1 5.4095786e-1 5.4095786e-1

-5.0e-1 2.361669e-1 1.7078563e0 1.7078563e0
-4.8116e-1 2.361669e-1 1.6558746e0 1.6558746e0
-4.6232e-1 2.361669e-1 1.6053918e0 1.6053918e0
-4.4348001e-1 2.361669e-1 1.556347e0 1.556347e0
-4.2464001e-1 2.361669e-1 1.5086836e0 1.5086836e0
-4.0580002e-1 2.361669e-1 1.4623444e0 1.4623444e0
-3.8696002e-1 2.361669e-1 1.417276e0 1.417276e0
-3.6812003e-1 2.361669e-1 1.3734276e0 1.3734276e0
-3.4928003e-1 2.361669e-1 1.3307506e0 1.3307506e0
-3.3044003e-1 2.361669e-1 1.2892006e0 1.2892006e0
-3.1160004e-1 2.361669e-1 1.2487325e0 1.2487325e0
-2.9276004e-1 2.361669e-1 1.2093063e0 1.2093063e0
-2.7392004e-1 2.361669e-1 1.170881e0 1.170881e0
-2.5508005e-1 2.361669e-1 1.133422e0 1.133422e0
-2.3624005e-1 2.361669e-1 1.0968944e0 1.0968944e0
-2.1740005e-1 2.361669e-1 1.061267e0 1.061267e0
-1.9856006e-1 2.361669e-1 1.02651068e0 1.02651068e0
-1.7972006e-1 2.361669e-1 9.9259894e-1 9.9259894e-1
-1.6088007e-1 2.361669e-1 9.595076e-1 9.595076e-1
-1.4204007e-1 2.361669e-1 9.2721417e-1 9.2721417e-1
-1.2320007e-1 2.361669e-1 8.956997e-1 8.956997e-1
-1.0436008e-1 2.361669e-1 8.6494699e-1 8.6494699e-1
-8.552008e-2 2.361669e-1 8.3494144e-1 8.3494144e-1
-6.668008e-2 2.361669e-1 8.056713e-1 8.056713e-1
-4.784009e-2 2.361669e-1 7.7712604e-1 7.7712604e-1
-2.900009e-2 2.361669e-1 7.4929878e-1 7.4929878e-1
-1.01601e-2 2.361669e-1 7.2218427e-1 7.2218427e-1
8.6799e-3 2.361669e-1 6.9578046e-1 6.9578046e-1
2.75199e-2 2.361669e-1 6.700871e-1 6.700871e-1
4.63599e-2 2.361669e-1 6.451062e-1 6.451062e-1
6.519989e-2 2.361669e-1 6.2084267e-1 6.2084267e-1
8.403989e-2 2.361669e-1 5.9730382e-1 5.9730382e-1
1.0287988e-1 2.361669e-1 5.7449907e-1 5.7449907e-1
1.2171988e-1 2.361669e-1 5.5244058e-1 5.5244058e-1
1.4055988e-1 2.361669e-1 5.3114262e-1 5.3114262e-1
1.5939987e-1 2.361669e-1 5.1062202e-1 5.1062202e-1
1.7823987e-1 2.361669e-1 4.9089804e-1 4.9089804e-1
1.9707986e-1 2.361669e-1 4.7199251e-1 4.7199251e-1
2.1591986e-1 2.361669e-1 4.539295e-1 4.539295e-1
2.3475986e-1 2.361669e-1 4.3673526e-1 4.3673526e-1
2.5359985e-1 2.361669e-1 4.2043901e-1 4.2043901e-1
2.7243985e-1 2.361669e-1 4.0507193e-1 4.0507193e-1
2.9127985e-1 2.361669e-1 3.9066797e-1 3.9066797e-1
3.1011984e-1 2.361669e-1 3.7726314e-1 3.7726314e-1
3.2895984e-1 2.361669e-1 3.6489622e-1 3.6489622e-1
3.4779984e-1 2.361669e-1 3.5360793e-1 3.5360793e-1
3.6663983e-1 2.361669e-1 3.4344202e-1 3.4344202e-1
3.8547983e-1 2.361669e-1 3.3444426e-1 3.3444426e-1
4.0431982e-1 2.361669e-1 3.2666295e-1 3.2666295e-1
4.2315982e-1 2.361669e-1 3.2014871e-1 3.2014871e-1
4.4199982e-1 2.361669e-1 3.1495471e-1 3.1495471e-1
4.6083981e-1 2.361669e-1 3.1113657e-1 3.1113657e-1
4.7967981e-1 2.361669e-1 3.0875212e-1 3.0875212e-1
4.985198e-1 2.361669e-1 3.0786182e-1 3.0786182e-1
5.173598e-1 2.361669e-1 3.0852846e-1 3.0852846e-1
5.361998e-1 2.361669e-1 3.1081723e-1 3.1081723e-1
5.550398e-1 2.361669e-1 3.1479576e-1 3.1479576e-1
5.738799e-1 2.361669e-1 3.205342e-1 3.205342e-1
5.927197e-1 2.361669e-1 3.2810484e-1 3.2810484e-1
6.115598e-1 2.361669e-1 3.3758261e-1 3.3758261e-1
6.303998e-1 2.361669e-1 3.4904507e-1 3.4904507e-1
6.492398e-1 2.361669e-1 3.6257167e-1 3.6257167e-1
6.680798e-1 2.361669e-1 3.7824481e-1 3.7824481e-1
6.869197e-1 2.361669e-1 3.9614859e-1 3.9614859e-1
7.057597e-1 2.361669e-1 4.1637054e-1 4.1637054e-1
7.245998e-1 2.361669e-1 4.389999e-1 4.389999e-1
7.434398e-1 2.361669e-1 4.6412831e-1 4.6412831e-1
7.622798e-1 2.361669e-1 4.9185017e-1 4.9185017e-1
7.811197e-1 2.361669e-1 5.2226189e-1 5.2226189e-1
7.999597e-1 2.361669e-1 5.5546297e-1 5.5546297e-1

-5.0e-1 2.506579e-1 1.724022e0 1.724022e0
-4.8116e-1 2.506579e-1 1.6720404e0 1.6720404e0
-4.6232e-1 2.506579e-1 1.6215576e0 1.6215576e0
-4.4348001e-1 2.506579e-1 1.5725128e0 1.5725128e0
-4.2464001e-1 2.506579e-1 1.5248494e0 1.5248494e0
-4.0580002e-1 2.506579e-1 1.4785101e0 1.4785101e0
-3.8696002e-1 2.506579e-1 1.4334418e0 1.4334418e0
-3.6812003e-1 2.506579e-1 1.3895934e0 1.3895934e0
-3.4928003e-1 2.506579e-1 1.3469164e0 1.3469164e0
-3.3044003e-1 2.506579e-1 1.3053664e0 1.3053664e0
-3.1160004e-1 2.506579e-1 1.2648982e0 1.2648982e0
-2.9276004e-1 2.506579e-1 1.225472e0 1.225472e0
-2.7392004e-1 2.506579e-1 1.1870468e0 1.1870468e0
-2.5508005e-1 2.506579e-1 1.1495876e0 1.1495876e0
-2.3624005e-1 2.506579e-1 1.11306e0 1.11306e0
-2.1740005e-1 2.506579e-1 1.0774327e0 1.0774327e0
-1.9856006e-1 2.506579e-1 1.04267647e0 1.04267647e0
-1.7972006e-1 2.506579e-1 1.00876472e0 1.00876472e0
-1.6088007e-1 2.506579e-1 9.7567339e-1 9.7567339e-1
-1.4204007e-1 2.506579e-1 9.4337996e-1 9.4337996e-1
-1.2320007e-1 2.506579e-1 9.118655e-1 9.118655e-1
-1.0436008e-1 2.506579e-1 8.8111278e-1 8.8111278e-1
-8.552008e-2 2.506579e-1 8.5110722e-1 8.5110722e-1
-6.668008e-2 2.506579e-1 8.2183708e-1 8.2183708e-1
-4.784009e-2 2.506579e-1 7.9329182e-1 7.9329182e-1
-2.900009e-2 2.506579e-1 7.6546457e-1 7.6546457e-1
-1.01601e-2 2.506579e-1 7.3835005e-1 7.3835005e-1
8.6799e-3 2.506579e-1 7.1194624e-1 7.1194624e-1
2.75199e-2 2.506579e-1 6.8625288e-1 6.8625288e-1
4.63599e-2 2.506579e-1 6.6127199e-1 6.6127199e-1
6.519989e-2 2.506579e-1 6.3700845e-1 6.3700845e-1
8.403989e-2 2.506579e-1 6.134696e-1 6.134696e-1
1.0287988e-1 2.506579e-1 5.9066486e-1 5.9066486e-1
1.2171988e-1 2.506579e-1 5.6860637e-1 5.6860637e-1
1.4055988e-1 2.506579e-1 5.4730841e-1 5.4730841e-1
1.5939987e-1 2.506579e-1 5.2678781e-1 5.2678781e-1
1.7823987e-1 2.506579e-1 5.0706383e-1 5.0706383e-1
1.9707986e-1 2.506579e-1 4.881583e-1 4.881583e-1
2.1591986e-1 2.506579e-1 4.7009529e-1 4.7009529e-1
2.3475986e-1 2.506579e-1 4.5290105e-1 4.5290105e-1
2.5359985e-1 2.506579e-1 4.366048e-1 4.366048e-1
2.7243985e-1 2.506579e-1 4.2123772e-1 4.2123772e-1
2.9127985e-1 2.506579e-1 4.0683376e-1 4.0683376e-1
3.1011984e-1 2.506579e-1 3.9342892e-1 3.9342892e-1
3.2895984e-1 2.506579e-1 3.8106201e-1 3.8106201e-1
3.4779984e-1 2.506579e-1 3.6977371e-1 3.6977371e-1
3.6663983e-1 2.506579e-1 3.596078e-1 3.596078e-1
3.8547983e-1 2.506579e-1 3.5061005e-1 3.5061005e-1
4.0431982e-1 2.506579e-1 3.4282874e-1 3.4282874e-1
4.2315982e-1 2.506579e-1 3.363145e-1 3.363145e-1
4.4199982e-1 2.506579e-1 3.311205e-1 3.311205e-1
4.6083981e-1 2.506579e-1 3.2730235e-1 3.2730235e-1
4.7967981e-1 2.506579e-1 3.2491791e-1 3.2491791e-1
4.985198e-1 2.506579e-1 3.240276e-1 3.240276e-1
5.173598e-1 2.506579e-1 3.2469424e-1 3.2469424e-1
5.361998e-1 2.506579e-1 3.2698302e-1 3.2698302e-1
5.550398e-1 2.506579e-1 3.3096155e-1 3.3096155e-1
5.738799e-1 2.506579e-1 3.3669998e-1 3.3669998e-1
5.927197e-1 2.506579e-1 3.4427063e-1 3.4427063e-1
6.115598e-1 2.506579e-1 3.537484e-1 3.537484e-1
6.303998e-1 2.506579e-1 3.6521086e-1 3.6521086e-1
6.492398e-1 2.506579e-1 3.7873746e-1 3.7873746e-1
6.680798e-1 2.506579e-1 3.944106e-1 3.944106e-1
6.869197e-1 2.506579e-1 4.1231438e-1 4.1231438e-1
7.057597e-1 2.506579e-1 4.3253633e-1 4.3253633e-1
7.245998e-1 2.506579e-1 4.5516568e-1 4.5516568e-1
7.434398e-1 2.506579e-1 4.802941e-1 4.802941e-1
7.622798e-1 2.506579e-1 5.0801596e-1 5.0801596e-1
7.811197e-1 2.506579e-1 5.3842767e-1 5.3842767e-1
7.999597e-1 2.506579e-1 5.7162875e-1 5.7162875e-1

-5.0e-1 2.651489e-1 1.741828e0 1.741828e0
-4.8116e-1 2.651489e-1 1.6898463e0 1.6898463e0
-4.6232e-1 2.651489e-1 1.6393636e0 1.6393636e0
-4.4348001e-1 2.651489e-1 1.5903188e0 1.5903188e0
-4.2464001e-1 2.651489e-1 1.5426553e0 1.5426553e0
-4.0580002e-1 2.651489e-1 1.496316e0 1.496316e0
-3.8696002e-1 2.651489e-1 1.4512477e0 1.4512477e0
-3.6812003e-1 2.651489e-1 1.4073993e0 1.4073993e0
-3.4928003e-1 2.651489e-1 1.3647223e0 1.3647223e0
-3.3044003e-1 2.651489e-1 1.3231723e0 1.3231723e0
-3.1160004e-1 2.651489e-1 1.2827042e0 1.2827042e0
-2.9276004e-1 2.651489e-1 1.2432779e0 1.2432779e0
-2.7392004e-1 2.651489e-1 1.2048526e0 1.2048526e0
-2.5508005e-1 2.651489e-1 1.1673935e0 1.1673935e0
-2.3624005e-1 2.651489e-1 1.130866e0 1.130866e0
-2.1740005e-1 2.651489e-1 1.0952385e0 1.0952385e0
-1.9856006e-1 2.651489e-1 1.0604823e0 1.0604823e0
-1.7972006e-1 2.651489e-1 1.02657056e0 1.02657056e0
-1.6088007e-1 2.651489e-1 9.9347922e-1 9.9347922e-1
-1.4204007e-1 2.651489e-1 9.6118579e-1 9.6118579e-1
-1.2320007e-1 2.651489e-1 9.2967133e-1 9.2967133e-1
-1.0436008e-1 2.651489e-1 8.9891861e-1 8.9891861e-1
-8.552008e-2 2.651489e-1 8.6891306e-1 8.6891306e-1
-6.668008e-2 2.651489e-1 8.3964291e-1 8.3964291e-1
-4.784009e-2 2.651489e-1 8.1109766e-1 8.1109766e-1
-2.900009e-2 2.651489e-1 7.832704e-1 7.832704e-1
-1.01601e-2 2.651489e-1 7.5615588e-1 7.5615588e-1
8.6799e-3 2.651489e-1 7.2975208e-1 7.2975208e-1
2.75199e-2 2.651489e-1 7.0405872e-1 7.0405872e-1
4.63599e-2 2.651489e-1 6.7907782e-1 6.7907782e-1
6.519989e-2 2.651489e-1 6.5481429e-1 6.5481429e-1
8.403989e-2 2.651489e-1 6.3127544e-1 6.3127544e-1
1.0287988e-1 2.651489e-1 6.0847069e-1 6.0847069e-1
1.2171988e-1 2.651489e-1 5.864122e-1 5.864122e-1
1.4055988e-1 2.651489e-1 5.6511424e-1 5.6511424e-1
1.5939987e-1 2.651489e-1 5.4459364e-1 5.4459364e-1
1.7823987e-1 2.651489e-1 5.2486966e-1 5.2486966e-1
1.9707986e-1 2.651489e-1 5.0596413e-1 5.0596413e-1
2.1591986e-1 2.651489e-1 4.8790112e-1 4.8790112e-1
2.3475986e-1 2.651489e-1 4.7070688e-1 4.7070688e-1
2.5359985e-1 2.651489e-1 4.5441063e-1 4.5441063e-1
2.7243985e-1 2.651489e-1 4.3904355e-1 4.3904355e-1
2.9127985e-1 2.651489e-1 4.2463959e-1 4.2463959e-1
3.1011984e-1 2.651489e-1 4.1123476e-1 4.1123476e-1
3.2895984e-1 2.651489e-1 3.9886784e-1 3.9886784e-1
3.4779984e-1 2.651489e-1 3.8757954e-1 3.8757954e-1
3.6663983e-1 2.651489e-1 3.7741364e-1 3.7741364e-1
3.8547983e-1 2.651489e-1 3.6841588e-1 3.6841588e-1
4.0431982e-1 2.651489e-1 3.6063457e-1 3.6063457e-1
4.2315982e-1 2.651489e-1 3.5412033e-1 3.5412033e-1
4.4199982e-1 2.651489e-1 3.4892633e-1 3.4892633e-1
4.6083981e-1 2.651489e-1 3.4510818e-1 3.4510818e-1
4.7967981e-1 2.651489e-1 3.4272374e-1 3.4272374e-1
4.985198e-1 2.651489e-1 3.4183344e-1 3.4183344e-1
5.173598e-1 2.651489e-1 3.4250008e-1 3.4250008e-1
5.361998e-1 2.651489e-1 3.4478885e-1 3.4478885e-1
5.550398e-1 2.651489e-1 3.4876738e-1 3.4876738e-1
5.738799e-1 2.651489e-1 3.5450581e-1 3.5450581e-1
5.927197e-1 2.651489e-1 3.6207646e-1 3.6207646e-1
6.115598e-1 2.651489e-1 3.7155423e-1 3.7155423e-1
6.303998e-1 2.651489e-1 3.830167e-1 3.830167e-1
6.492398e-1 2.651489e-1 3.9654329e-1 3.9654329e-1
6.680798e-1 2.651489e-1 4.1221643e-1 4.1221643e-1
6.869197e-1 2.651489e-1 4.3012021e-1 4.3012021e-1
7.057597e-1 2.651489e-1 4.5034216e-1 4.5034216e-1
7.245998e-1 2.651489e-1 4.7297151e-1 4.7297151e-1
7.434398e-1 2.651489e-1 4.9809993e-1 4.9809993e-1
7.622798e-1 2.651489e-1 5.258218e-1 5.258218e-1
7.811197e-1 2.651489e-1 5.562335e-1 5.562335e-1
7.999597e-1 2.651489e-1 5.8943459e-1 5.8943459e-1

-5.0e-1 2.796399e-1 1.7612541e0 1.7612541e0
-4.8116e-1 2.796399e-1 1.7092725e0 1.7092725e0
-4.6232e-1 2.796399e-1 1.6587897e0 1.6587897e0
-4.4348001e-1 2.796399e-1 1.6097449e0 1.6097449e0
-4.2464001e-1 2.796399e-1 1.5620815e0 1.5620815e0
-4.0580002e-1 2.796399e-1 1.5157422e0 1.5157422e0
-3.8696002e-1 2.796399e-1 1.4706738e0 1.4706738e0
-3.6812003e-1 2.796399e-1 1.4268254e0 1.4268254e0
-3.4928003e-1 2.796399e-1 1.3841484e0 1.3841484e0
-3.3044003e-1 2.796399e-1 1.3425984e0 1.3425984e0
-3.1160004e-1 2.796399e-1 1.3021303e0 1.3021303e0
-2.9276004e-1 2.796399e-1 1.262704e0 1.262704e0
-2.7392004e-1 2.796399e-1 1.2242789e0 1.2242789e0
-2.5508005e-1 2.796399e-1 1.1868198e0 1.1868198e0
-2.3624005e-1 2.796399e-1 1.150292e0 1.150292e0
-2.1740005e-1 2.796399e-1 1.1146648e0 1.1146648e0
-1.9856006e-1 2.796399e-1 1.0799084e0 1.0799084e0
-1.7972006e-1 2.796399e-1 1.0459967e0 1.0459967e0
-1.6088007e-1 2.796399e-1 1.01290546e0 1.01290546e0
-1.4204007e-1 2.796399e-1 9.8061203e-1 9.8061203e-1
-1.2320007e-1 2.796399e-1 9.4909756e-1 9.4909756e-1
-1.0436008e-1 2.796399e-1 9.1834485e-1 9.1834485e-1
-8.552008e-2 2.796399e-1 8.883393e-1 8.883393e-1
-6.668008e-2 2.796399e-1 8.5906915e-1 8.5906915e-1
-4.784009e-2 2.796399e-1 8.305239e-1 8.305239e-1
-2.900009e-2 2.796399e-1 8.0269664e-1 8.0269664e-1
-1.01601e-2 2.796399e-1 7.7558212e-1 7.7558212e-1
8.6799e-3 2.796399e-1 7.4917831e-1 7.4917831e-1
2.75199e-2 2.796399e-1 7.2348495e-1 7.2348495e-1
4.63599e-2 2.796399e-1 6.9850406e-1 6.9850406e-1
6.519989e-2 2.796399e-1 6.7424052e-1 6.7424052e-1
8.403989e-2 2.796399e-1 6.5070168e-1 6.5070168e-1
1.0287988e-1 2.796399e-1 6.2789693e-1 6.2789693e-1
1.2171988e-1 2.796399e-1 6.0583844e-1 6.0583844e-1
1.4055988e-1 2.796399e-1 5.8454048e-1 5.8454048e-1
1.5939987e-1 2.796399e-1 5.6401988e-1 5.6401988e-1
1.7823987e-1 2.796399e-1 5.442959e-1 5.442959e-1
1.9707986e-1 2.796399e-1 5.2539037e-1 5.2539037e-1
2.1591986e-1 2.796399e-1 5.0732736e-1 5.0732736e-1
2.3475986e-1 2.796399e-1 4.9013312e-1 4.9013312e-1
2.5359985e-1 2.796399e-1 4.7383687e-1 4.7383687e-1
2.7243985e-1 2.796399e-1 4.5846979e-1 4.5846979e-1
2.9127985e-1 2.796399e-1 4.4406583e-1 4.4406583e-1
3.1011984e-1 2.796399e-1 4.30661e-1 4.30661e-1
3.2895984e-1 2.796399e-1 4.1829408e-1 4.1829408e-1
3.4779984e-1 2.796399e-1 4.0700578e-1 4.0700578e-1
3.6663983e-1 2.796399e-1 3.9683987e-1 3.9683987e-1
3.8547983e-1 2.796399e-1 3.8784212e-1 3.8784212e-1
4.0431982e-1 2.796399e-1 3.800608e-1 3.800608e-1
4.2315982e-1 2.796399e-1 3.7354657e-1 3.7354657e-1
4.4199982e-1 2.796399e-1 3.6835257e-1 3.6835257e-1
4.6083981e-1 2.796399e-1 3.6453442e-1 3.6453442e-1
4.7967981e-1 2.796399e-1 3.6214998e-1 3.6214998e-1
4.985198e-1 2.796399e-1 3.6125967e-1 3.6125967e-1
5.173598e-1 2.796399e-1 3.6192632e-1 3.6192632e-1
5.361998e-1 2.796399e-1 3.6421509e-1 3.6421509e-1
5.550398e-1 2.796399e-1 3.6819362e-1 3.6819362e-1
5.738799e-1 2.796399e-1 3.7393205e-1 3.7393205e-1
5.927197e-1 2.796399e-1 3.815027e-1 3.815027e-1
6.115598e-1 2.796399e-1 3.9098047e-1 3.9098047e-1
6.303998e-1 2.796399e-1 4.0244293e-1 4.0244293e-1
6.492398e-1 2.796399e-1 4.1596953e-1 4.1596953e-1
6.680798e-1 2.796399e-1 4.3164267e-1 4.3164267e-1
6.869197e-1 2.796399e-1 4.4954645e-1 4.4954645e-1
7.057597e-1 2.796399e-1 4.697684e-1 4.697684e-1
7.245998e-1 2.796399e-1 4.9239775e-1 4.9239775e-1
7.434398e-1 2.796399e-1 5.1752617e-1 5.1752617e-1
7.622798e-1 2.796399e-1 5.4524803e-1 5.4524803e-1
7.811197e-1 2.796399e-1 5.7565974e-1 5.7565974e-1
7.999597e-1 2.796399e-1 6.0886082e-1 6.0886082e-1

-5.0e-1 2.9413089e-1 1.7822813e0 1.7822813e0
-4.8116e-1 2.9413089e-1 1.7302997e0 1.7302997e0
-4.6232e-1 2.9413089e-1 1.6798169e0 1.6798169e0
-4.4348001e-1 2.9413089e-1 1.6307721e0 1.6307721e0
-4.2464001e-1 2.9413089e-1 1.5831087e0 1.5831087e0
-4.0580002e-1 2.9413089e-1 1.5367694e0 1.5367694e0
-3.8696002e-1 2.9413089e-1 1.491701e0 1.491701e0
-3.6812003e-1 2.9413089e-1 1.4478526e0 1.4478526e0
-3.4928003e-1 2.9413089e-1 1.4051756e0 1.4051756e0
-3.3044003e-1 2.9413089e-1 1.3636256e0 1.3636256e0
-3.1160004e-1 2.9413089e-1 1.3231575e0 1.3231575e0
-2.9276004e-1 2.9413089e-1 1.2837314e0 1.2837314e0
-2.7392004e-1 2.9413089e-1 1.2453061e0 1.2453061e0
-2.5508005e-1 2.9413089e-1 1.207847e0 1.207847e0
-2.3624005e-1 2.9413089e-1 1.1713194e0 1.1713194e0
-2.1740005e-1 2.9413089e-1 1.135692e0 1.135692e0
-1.9856006e-1 2.9413089e-1 1.1009357e0 1.1009357e0
-1.7972006e-1 2.9413089e-1 1.0670241e0 1.0670241e0
-1.6088007e-1 2.9413089e-1 1.0339326e0 1.0339326e0
-1.4204007e-1 2.9413089e-1 1.00163934e0 1.00163934e0
-1.2320007e-1 2.9413089e-1 9.7012488e-1 9.7012488e-1
-1.0436008e-1 2.9413089e-1 9.3937216e-1 9.3937216e-1
-8.552008e-2 2.9413089e-1 9.0936661e-1 9.0936661e-1
-6.668008e-2 2.9413089e-1 8.8009647e-1 8.8009647e-1
-4.784009e-2 2.9413089e-1 8.5155121e-1 8.5155121e-1
-2.900009e-2 2.9413089e-1 8.2372395e-1 8.2372395e-1
-1.01601e-2 2.9413089e-1 7.9660944e-1 7.9660944e-1
8.6799e-3 2.9413089e-1 7.7020563e-1 7.7020563e-1
2.75199e-2 2.9413089e-1 7.4451227e-1 7.4451227e-1
4.63599e-2 2.9413089e-1 7.1953137e-1 7.1953137e-1
6.519989e-2 2.9413089e-1 6.9526784e-1 6.9526784e-1
8.403989e-2 2.9413089e-1 6.7172899e-1 6.7172899e-1
1.0287988e-1 2.9413089e-1 6.4892424e-1 6.4892424e-1
1.2171988e-1 2.9413089e-1 6.2686575e-1 6.2686575e-1
1.4055988e-1 2.9413089e-1 6.055678e-1 6.055678e-1
1.5939987e-1 2.9413089e-1 5.850472e-1 5.850472e-1
1.7823987e-1 2.9413089e-1 5.6532321e-1 5.6532321e-1
1.9707986e-1 2.9413089e-1 5.4641768e-1 5.4641768e-1
2.1591986e-1 2.9413089e-1 5.2835468e-1 5.2835468e-1
2.3475986e-1 2.9413089e-1 5.1116043e-1 5.1116043e-1
2.5359985e-1 2.9413089e-1 4.9486418e-1 4.9486418e-1
2.7243985e-1 2.9413089e-1 4.794971e-1 4.794971e-1
2.9127985e-1 2.9413089e-1 4.6509314e-1 4.6509314e-1
3.1011984e-1 2.9413089e-1 4.5168831e-1 4.5168831e-1
3.2895984e-1 2.9413089e-1 4.393214e-1 4.393214e-1
3.4779984e-1 2.9413089e-1 4.280331e-1 4.280331e-1
3.6663983e-1 2.9413089e-1 4.1786719e-1 4.1786719e-1
3.8547983e-1 2.9413089e-1 4.0886943e-1 4.0886943e-1
4.0431982e-1 2.9413089e-1 4.0108812e-1 4.0108812e-1
4.2315982e-1 2.9413089e-1 3.9457388e-1 3.9457388e-1
4.4199982e-1 2.9413089e-1 3.8937988e-1 3.8937988e-1
4.6083981e-1 2.9413089e-1 3.8556174e-1 3.8556174e-1
4.7967981e-1 2.9413089e-1 3.8317729e-1 3.8317729e-1
4.985198e-1 2.9413089e-1 3.8228699e-1 3.8228699e-1
5.173598e-1 2.9413089e-1 3.8295363e-1 3.8295363e-1
5.361998e-1 2.9413089e-1 3.852424e-1 3.852424e-1
5.550398e-1 2.9413089e-1 3.8922093e-1 3.8922093e-1
5.738799e-1 2.9413089e-1 3.9495937e-1 3.9495937e-1
5.927197e-1 2.9413089e-1 4.0253001e-1 4.0253001e-1
6.115598e-1 2.9413089e-1 4.1200778e-1 4.1200778e-1
6.303998e-1 2.9413089e-1 4.2347025e-1 4.2347025e-1
6.492398e-1 2.9413089e-1 4.3699684e-1 4.3699684e-1
6.680798e-1 2.9413089e-1 4.5266998e-1 4.5266998e-1
6.869197e-1 2.9413089e-1 4.7057376e-1 4.7057376e-1
7.057597e-1 2.9413089e-1 4.9079572e-1 4.9079572e-1
7.245998e-1 2.9413089e-1 5.1342506e-1 5.1342506e-1
7.434398e-1 2.9413089e-1 5.3855348e-1 5.3855348e-1
7.622798e-1 2.9413089e-1 5.6627534e-1 5.6627534e-1
7.811197e-1 2.9413089e-1 5.9668706e-1 5.9668706e-1
7.999597e-1 2.9413089e-1 6.2988814e-1 6.2988814e-1

-5.0e-1 3.0862189e-1 1.8048912e0 1.8048912e0
-4.8116e-1 3.0862189e-1 1.7529095e0 1.7529095e0
-4.6232e-1 3.0862189e-1 1.7024268e0 1.7024268e0
-4.4348001e-1 3.0862189e-1 1.653382e0 1.653382e0
-4.2464001e-1 3.0862189e-1 1.6057185e0 1.6057185e0
-4.0580002e-1 3.0862189e-1 1.5593793e0 1.5593793e0
-3.8696002e-1 3.0862189e-1 1.5143109e0 1.5143109e0
-3.6812003e-1 3.0862189e-1 1.4704625e0 1.4704625e0
-3.4928003e-1 3.0862189e-1 1.4277855e0 1.4277855e0
-3.3044003e-1 3.0862189e-1 1.3862355e0 1.3862355e0
-3.1160004e-1 3.0862189e-1 1.3457674e0 1.3457674e0
-2.9276004e-1 3.0862189e-1 1.3063412e0 1.3063412e0
-2.7392004e-1 3.0862189e-1 1.267916e0 1.267916e0
-2.5508005e-1 3.0862189e-1 1.2304568e0 1.2304568e0
-2.3624005e-1 3.0862189e-1 1.1939293e0 1.1939293e0
-2.1740005e-1 3.0862189e-1 1.1583018e0 1.1583018e0
-1.9856006e-1 3.0862189e-1 1.1235455e0 1.1235455e0
-1.7972006e-1 3.0862189e-1 1.0896338e0 1.0896338e0
-1.6088007e-1 3.0862189e-1 1.0565425e0 1.0565425e0
-1.4204007e-1 3.0862189e-1 1.0242491e0 1.0242491e0
-1.2320007e-1 3.0862189e-1 9.9273463e-1 9.9273463e-1
-1.0436008e-1 3.0862189e-1 9.6198192e-1 9.6198192e-1
-8.552008e-2 3.0862189e-1 9.3197636e-1 9.3197636e-1
-6.668008e-2 3.0862189e-1 9.0270622e-1 9.0270622e-1
-4.784009e-2 3.0862189e-1 8.7416096e-1 8.7416096e-1
-2.900009e-2 3.0862189e-1 8.4633371e-1 8.4633371e-1
-1.01601e-2 3.0862189e-1 8.192192e-1 8.192192e-1
8.6799e-3 3.0862189e-1 7.9281538e-1 7.9281538e-1
2.75199e-2 3.0862189e-1 7.6712202e-1 7.6712202e-1
4.63599e-2 3.0862189e-1 7.4214113e-1 7.4214113e-1
6.519989e-2 3.0862189e-1 7.178776e-1 7.178776e-1
8.403989e-2 3.0862189e-1 6.9433875e-1 6.9433875e-1
1.0287988e-1 3.0862189e-1 6.71534e-1 6.71534e-1
1.2171988e-1 3.0862189e-1 6.4947551e-1 6.4947551e-1
1.4055988e-1 3.0862189e-1 6.2817755e-1 6.2817755e-1
1.5939987e-1 3.0862189e-1 6.0765695e-1 6.0765695e-1
1.7823987e-1 3.0862189e-1 5.8793297e-1 5.8793297e-1
1.9707986e-1 3.0862189e-1 5.6902744e-1 5.6902744e-1
2.1591986e-1 3.0862189e-1 5.5096443e-1 5.5096443e-1
2.3475986e-1 3.0862189e-1 5.3377019e-1 5.3377019e-1
2.5359985e-1 3.0862189e-1 5.1747394e-1 5.1747394e-1
2.7243985e-1 3.0862189e-1 5.0210686e-1 5.0210686e-1
2.9127985e-1 3.0862189e-1 4.877029e-1 4.877029e-1
3.1011984e-1 3.0862189e-1 4.7429807e-1 4.7429807e-1
3.2895984e-1 3.0862189e-1 4.6193115e-1 4.6193115e-1
3.4779984e-1 3.0862189e-1 4.5064285e-1 4.5064285e-1
3.6663983e-1 3.0862189e-1 4.4047694e-1 4.4047694e-1
3.8547983e-1 3.0862189e-1 4.3147919e-1 4.3147919e-1
4.0431982e-1 3.0862189e-1 4.2369788e-1 4.2369788e-1
4.2315982e-1 3.0862189e-1 4.1718364e-1 4.1718364e-1
4.4199982e-1 3.0862189e-1 4.1198964e-1 4.1198964e-1
4.6083981e-1 3.0862189e-1 4.081715e-1 4.081715e-1
4.7967981e-1 3.0862189e-1 4.0578705e-1 4.0578705e-1
4.985198e-1 3.0862189e-1 4.0489674e-1 4.0489674e-1
5.173598e-1 3.0862189e-1 4.0556339e-1 4.0556339e-1
5.361998e-1 3.0862189e-1 4.0785216e-1 4.0785216e-1
5.550398e-1 3.0862189e-1 4.1183069e-1 4.1183069e-1
5.738799e-1 3.0862189e-1 4.1756912e-1 4.1756912e-1
5.927197e-1 3.0862189e-1 4.2513977e-1 4.2513977e-1
6.115598e-1 3.0862189e-1 4.3461754e-1 4.3461754e-1
6.303998e-1 3.0862189e-1 4.4608e-1 4.4608e-1
6.492398e-1 3.0862189e-1 4.596066e-1 4.596066e-1
6.680798e-1 3.0862189e-1 4.7527974e-1 4.7527974e-1
6.869197e-1 3.0862189e-1 4.9318352e-1 4.9318352e-1
7.057597e-1 3.0862189e-1 5.1340547e-1 5.1340547e-1
7.245998e-1 3.0862189e-1 5.3603482e-1 5.3603482e-1
7.434398e-1 3.0862189e-1 5.6116324e-1 5.6116324e-1
7.622798e-1 3.0862189e-1 5.888851e-1 5.888851e-1
7.811197e-1 3.0862189e-1 6.1929681e-1 6.1929681e-1
7.999597e-1 3.0862189e-1 6.524979e-1 6.524979e-1

-5.0e-1 3.2311288e-1 1.8290656e0 1.8290656e0
-4.8116e-1 3.2311288e-1 1.7770839e0 1.7770839e0
-4.6232e-1 3.2311288e-1 1.7266011e0 1.7266011e0
-4.4348001e-1 3.2311288e-1 1.6775563e0 1.6775563e0
-4.2464001e-1 3.2311288e-1 1.6298929e0 1.6298929e0
-4.0580002e-1 3.2311288e-1 1.5835536e0 1.5835536e0
-3.8696002e-1 3.2311288e-1 1.5384853e0 1.5384853e0
-3.6812003e-1 3.2311288e-1 1.4946368e0 1.4946368e0
-3.4928003e-1 3.2311288e-1 1.4519598e0 1.4519598e0
-3.3044003e-1 3.2311288e-1 1.4104099e0 1.4104099e0
-3.1160004e-1 3.2311288e-1 1.3699417e0 1.3699417e0
-2.9276004e-1 3.2311288e-1 1.3305154e0 1.3305154e0
-2.7392004e-1 3.2311288e-1 1.2920901e0 1.2920901e0
-2.5508005e-1 3.2311288e-1 1.254631e0 1.254631e0
-2.3624005e-1 3.2311288e-1 1.2181035e0 1.2181035e0
-2.1740005e-1 3.2311288e-1 1.182476e0 1.182476e0
-1.9856006e-1 3.2311288e-1 1.1477199e0 1.1477199e0
-1.7972006e-1 3.2311288e-1 1.1138081e0 1.1138081e0
-1.6088007e-1 3.2311288e-1 1.0807167e0 1.0807167e0
-1.4204007e-1 3.2311288e-1 1.0484233e0 1.0484233e0
-1.2320007e-1 3.2311288e-1 1.01690892e0 1.01690892e0
-1.0436008e-1 3.2311288e-1 9.861562e-1 9.861562e-1
-8.552008e-2 3.2311288e-1 9.5615065e-1 9.5615065e-1
-6.668008e-2 3.2311288e-1 9.2688051e-1 9.2688051e-1
-4.784009e-2 3.2311288e-1 8.9833525e-1 8.9833525e-1
-2.900009e-2 3.2311288e-1 8.70508e-1 8.70508e-1
-1.01601e-2 3.2311288e-1 8.4339348e-1 8.4339348e-1
8.6799e-3 3.2311288e-1 8.1698967e-1 8.1698967e-1
2.75199e-2 3.2311288e-1 7.9129631e-1 7.9129631e-1
4.63599e-2 3.2311288e-1 7.6631541e-1 7.6631541e-1
6.519989e-2 3.2311288e-1 7.4205188e-1 7.4205188e-1
8.403989e-2 3.2311288e-1 7.1851303e-1 7.1851303e-1
1.0287988e-1 3.2311288e-1 6.9570828e-1 6.9570828e-1
1.2171988e-1 3.2311288e-1 6.736498e-1 6.736498e-1
1.4055988e-1 3.2311288e-1 6.5235184e-1 6.5235184e-1
1.5939987e-1 3.2311288e-1 6.3183124e-1 6.3183124e-1
1.7823987e-1 3.2311288e-1 6.1210725e-1 6.1210725e-1
1.9707986e-1 3.2311288e-1 5.9320172e-1 5.9320172e-1
2.1591986e-1 3.2311288e-1 5.7513872e-1 5.7513872e-1
2.3475986e-1 3.2311288e-1 5.5794447e-1 5.5794447e-1
2.5359985e-1 3.2311288e-1 5.4164822e-1 5.4164822e-1
2.7243985e-1 3.2311288e-1 5.2628114e-1 5.2628114e-1
2.9127985e-1 3.2311288e-1 5.1187718e-1 5.1187718e-1
3.1011984e-1 3.2311288e-1 4.9847235e-1 4.9847235e-1
3.2895984e-1 3.2311288e-1 4.8610544e-1 4.8610544e-1
3.4779984e-1 3.2311288e-1 4.7481714e-1 4.7481714e-1
3.6663983e-1 3.2311288e-1 4.6465123e-1 4.6465123e-1
3.8547983e-1 3.2311288e-1 4.5565347e-1 4.5565347e-1
4.0431982e-1 3.2311288e-1 4.4787216e-1 4.4787216e-1
4.2315982e-1 3.2311288e-1 4.4135793e-1 4.4135793e-1
4.4199982e-1 3.2311288e-1 4.3616393e-1 4.3616393e-1
4.6083981e-1 3.2311288e-1 4.3234578e-1 4.3234578e-1
4.7967981e-1 3.2311288e-1 4.2996133e-1 4.2996133e-1
4.985198e-1 3.2311288e-1 4.2907103e-1 4.2907103e-1
5.173598e-1 3.2311288e-1 4.2973767e-1 4.2973767e-1
5.361998e-1 3.2311288e-1 4.3202644e-1 4.3202644e-1
5.550398e-1 3.2311288e-1 4.3600497e-1 4.3600497e-1
5.738799e-1 3.2311288e-1 4.4174341e-1 4.4174341e-1
5.927197e-1 3.2311288e-1 4.4931406e-1 4.4931406e-1
6.115598e-1 3.2311288e-1 4.5879182e-1 4.5879182e-1
6.303998e-1 3.2311288e-1 4.7025429e-1 4.7025429e-1
6.492398e-1 3.2311288e-1 4.8378088e-1 4.8378088e-1
6.680798e-1 3.2311288e-1 4.9945403e-1 4.9945403e-1
6.869197e-1 3.2311288e-1 5.173578e-1 5.173578e-1
7.057597e-1 3.2311288e-1 5.3757976e-1 5.3757976e-1
7.245998e-1 3.2311288e-1 5.602091e-1 5.602091e-1
7.434398e-1 3.2311288e-1 5.8533752e-1 5.8533752e-1
7.622798e-1 3.2311288e-1 6.1305939e-1 6.1305939e-1
7.811197e-1 3.2311288e-1 6.434711e-1 6.434711e-1
7.999597e-1 3.2311288e-1 6.7667218e-1 6.7667218e-1

-5.0e-1 3.3760388e-1 1.854786e0 1.854786e0
-4.8116e-1 3.3760388e-1 1.8028044e0 1.8028044e0
-4.6232e-1 3.3760388e-1 1.7523216e0 1.7523216e0
-4.4348001e-1 3.3760388e-1 1.7032768e0 1.7032768e0
-4.2464001e-1 3.3760388e-1 1.6556134e0 1.6556134e0
-4.0580002e-1 3.3760388e-1 1.6092741e0 1.6092741e0
-3.8696002e-1 3.3760388e-1 1.5642058e0 1.5642058e0
-3.6812003e-1 3.3760388e-1 1.5203574e0 1.5203574e0
-3.4928003e-1 3.3760388e-1 1.4776804e0 1.4776804e0
-3.3044003e-1 3.3760388e-1 1.4361304e0 1.4361304e0
-3.1160004e-1 3.3760388e-1 1.3956622e0 1.3956622e0
-2.9276004e-1 3.3760388e-1 1.356236e0 1.356236e0
-2.7392004e-1 3.3760388e-1 1.3178107e0 1.3178107e0
-2.5508005e-1 3.3760388e-1 1.2803516e0 1.2803516e0
-2.3624005e-1 3.3760388e-1 1.243824e0 1.243824e0
-2.1740005e-1 3.3760388e-1 1.2081966e0 1.2081966e0
-1.9856006e-1 3.3760388e-1 1.1734404e0 1.1734404e0
-1.7972006e-1 3.3760388e-1 1.1395287e0 1.1395287e0
-1.6088007e-1 3.3760388e-1 1.1064372e0 1.1064372e0
-1.4204007e-1 3.3760388e-1 1.0741438e0 1.0741438e0
-1.2320007e-1 3.3760388e-1 1.0426294e0 1.0426294e0
-1.0436008e-1 3.3760388e-1 1.01187666e0 1.01187666e0
-8.552008e-2 3.3760388e-1 9.8187111e-1 9.8187111e-1
-6.668008e-2 3.3760388e-1 9.5260097e-1 9.5260097e-1
-4.784009e-2 3.3760388e-1 9.2405571e-1 9.2405571e-1
-2.900009e-2 3.3760388e-1 8.9622845e-1 8.9622845e-1
-1.01601e-2 3.3760388e-1 8.6911394e-1 8.6911394e-1
8.6799e-3 3.3760388e-1 8.4271013e-1 8.4271013e-1
2.75199e-2 3.3760388e-1 8.1701677e-1 8.1701677e-1
4.63599e-2 3.3760388e-1 7.9203587e-1 7.9203587e-1
6.519989e-2 3.3760388e-1 7.6777234e-1 7.6777234e-1
8.403989e-2 3.3760388e-1 7.4423349e-1 7.4423349e-1
1.0287988e-1 3.3760388e-1 7.2142874e-1 7.2142874e-1
1.2171988e-1 3.3760388e-1 6.9937025e-1 6.9937025e-1
1.4055988e-1 3.3760388e-1 6.780723e-1 6.780723e-1
1.5939987e-1 3.3760388e-1 6.575517e-1 6.575517e-1
1.7823987e-1 3.3760388e-1 6.3782771e-1 6.3782771e-1
1.9707986e-1 3.3760388e-1 6.1892218e-1 6.1892218e-1
2.1591986e-1 3.3760388e-1 6.0085918e-1 6.0085918e-1
2.3475986e-1 3.3760388e-1 5.8366493e-1 5.8366493e-1
2.5359985e-1 3.3760388e-1 5.6736868e-1 5.6736868e-1
2.7243985e-1 3.3760388e-1 5.520016e-1 5.520016e-1
2.9127985e-1 3.3760388e-1 5.3759764e-1 5.3759764e-1
3.1011984e-1 3.3760388e-1 5.2419281e-1 5.2419281e-1
3.2895984e-1 3.3760388e-1 5.118259e-1 5.118259e-1
3.4779984e-1 3.3760388e-1 5.005376e-1 5.005376e-1
3.6663983e-1 3.3760388e-1 4.9037169e-1 4.9037169e-1
3.8547983e-1 3.3760388e-1 4.8137393e-1 4.8137393e-1
4.0431982e-1 3.3760388e-1 4.7359262e-1 4.7359262e-1
4.2315982e-1 3.3760388e-1 4.6707838e-1 4.6707838e-1
4.4199982e-1 3.3760388e-1 4.6188438e-1 4.6188438e-1
4.6083981e-1 3.3760388e-1 4.5806624e-1 4.5806624e-1
4.7967981e-1 3.3760388e-1 4.556818e-1 4.556818e-1
4.985198e-1 3.3760388e-1 4.5479149e-1 4.5479149e-1
5.173598e-1 3.3760388e-1 4.5545813e-1 4.5545813e-1
5.361998e-1 3.3760388e-1 4.577469e-1 4.577469e-1
5.550398e-1 3.3760388e-1 4.6172543e-1 4.6172543e-1
5.738799e-1 3.3760388e-1 4.6746387e-1 4.6746387e-1
5.927197e-1 3.3760388e-1 4.7503452e-1 4.7503452e-1
6.115598e-1 3.3760388e-1 4.8451228e-1 4.8451228e-1
6.303998e-1 3.3760388e-1 4.9597475e-1 4.9597475e-1
6.492398e-1 3.3760388e-1 5.0950134e-1 5.0950134e-1
6.680798e-1 3.3760388e-1 5.2517448e-1 5.2517448e-1
6.869197e-1 3.3760388e-1 5.4307826e-1 5.4307826e-1
7.057597e-1 3.3760388e-1 5.6330022e-1 5.6330022e-1
7.245998e-1 3.3760388e-1 5.8592957e-1 5.8592957e-1
7.434398e-1 3.3760388e-1 6.1105798e-1 6.1105798e-1
7.622798e-1 3.3760388e-1 6.3877985e-1 6.3877985e-1
7.811197e-1 3.3760388e-1 6.6919156e-1 6.6919156e-1
7.999597e-1 3.3760388e-1 7.0239264e-1 7.0239264e-1

-5.0e-1 3.5209488e-1 1.8820357e0 1.8820357e0
-4.8116e-1 3.5209488e-1 1.830054e0 1.830054e0
-4.6232e-1 3.5209488e-1 1.7795712e0 1.7795712e0
-4.4348001e-1 3.5209488e-1 1.7305264e0 1.7305264e0
-4.2464001e-1 3.5209488e-1 1.682863e0 1.682863e0
-4.0580002e-1 3.5209488e-1 1.6365237e0 1.6365237e0
-3.8696002e-1 3.5209488e-1 1.5914554e0 1.5914554e0
-3.6812003e-1 3.5209488e-1 1.547607e0 1.547607e0
-3.4928003e-1 3.5209488e-1 1.50493e0 1.50493e0
-3.3044003e-1 3.5209488e-1 1.46338e0 1.46338e0
-3.1160004e-1 3.5209488e-1 1.4229118e0 1.4229118e0
-2.9276004e-1 3.5209488e-1 1.3834856e0 1.3834856e0
-2.7392004e-1 3.5209488e-1 1.3450603e0 1.3450603e0
-2.5508005e-1 3.5209488e-1 1.3076012e0 1.3076012e0
-2.3624005e-1 3.5209488e-1 1.2710736e0 1.2710736e0
-2.1740005e-1 3.5209488e-1 1.2354462e0 1.2354462e0
-1.9856006e-1 3.5209488e-1 1.20069e0 1.20069e0
-1.7972006e-1 3.5209488e-1 1.1667783e0 1.1667783e0
-1.6088007e-1 3.5209488e-1 1.1336868e0 1.1336868e0
-1.4204007e-1 3.5209488e-1 1.1013934e0 1.1013934e0
-1.2320007e-1 3.5209488e-1 1.069879e0 1.069879e0
-1.0436008e-1 3.5209488e-1 1.0391263e0 1.0391263e0
-8.552008e-2 3.5209488e-1 1.00912079e0 1.00912079e0
-6.668008e-2 3.5209488e-1 9.7985065e-1 9.7985065e-1
-4.784009e-2 3.5209488e-1 9.5130539e-1 9.5130539e-1
-2.900009e-2 3.5209488e-1 9.2347813e-1 9.2347813e-1
-1.01601e-2 3.5209488e-1 8.9636362e-1 8.9636362e-1
8.6799e-3 3.5209488e-1 8.6995981e-1 8.6995981e-1
2.75199e-2 3.5209488e-1 8.4426645e-1 8.4426645e-1
4.63599e-2 3.5209488e-1 8.1928555e-1 8.1928555e-1
6.519989e-2 3.5209488e-1 7.9502202e-1 7.9502202e-1
8.403989e-2 3.5209488e-1 7.7148317e-1 7.7148317e-1
1.0287988e-1 3.5209488e-1 7.4867842e-1 7.4867842e-1
1.2171988e-1 3.5209488e-1 7.2661993e-1 7.2661993e-1
1.4055988e-1 3.5209488e-1 7.0532198e-1 7.0532198e-1
1.5939987e-1 3.5209488e-1 6.8480138e-1 6.8480138e-1
1.7823987e-1 3.5209488e-1 6.650774e-1 6.650774e-1
1.9707986e-1 3.5209488e-1 6.4617186e-1 6.4617186e-1
2.1591986e-1 3.5209488e-1 6.2810886e-1 6.2810886e-1
2.3475986e-1 3.5209488e-1 6.1091461e-1 6.1091461e-1
2.5359985e-1 3.5209488e-1 5.9461836e-1 5.9461836e-1
2.7243985e-1 3.5209488e-1 5.7925128e-1 5.7925128e-1
2.9127985e-1 3.5209488e-1 5.6484732e-1 5.6484732e-1
3.1011984e-1 3.5209488e-1 5.5144249e-1 5.5144249e-1
3.2895984e-1 3.5209488e-1 5.3907558e-1 5.3907558e-1
3.4779984e-1 3.5209488e-1 5.2778728e-1 5.2778728e-1
3.6663983e-1 3.5209488e-1 5.1762137e-1 5.1762137e-1
3.8547983e-1 3.5209488e-1 5.0862361e-1 5.0862361e-1
4.0431982e-1 3.5209488e-1 5.008423e-1 5.008423e-1
4.2315982e-1 3.5209488e-1 4.9432806e-1 4.9432806e-1
4.4199982e-1 3.5209488e-1 4.8913406e-1 4.8913406e-1
4.6083981e-1 3.5209488e-1 4.8531592e-1 4.8531592e-1
4.7967981e-1 3.5209488e-1 4.8293147e-1 4.8293147e-1
4.985198e-1 3.5209488e-1 4.8204117e-1 4.8204117e-1
5.173598e-1 3.5209488e-1 4.8270781e-1 4.8270781e-1
5.361998e-1 3.5209488e-1 4.8499658e-1 4.8499658e-1
5.550398e-1 3.5209488e-1 4.8897511e-1 4.8897511e-1
5.738799e-1 3.5209488e-1 4.9471355e-1 4.9471355e-1
5.927197e-1 3.5209488e-1 5.022842e-1 5.022842e-1
6.115598e-1 3.5209488e-1 5.1176196e-1 5.1176196e-1
6.303998e-1 3.5209488e-1 5.2322443e-1 5.2322443e-1
6.492398e-1 3.5209488e-1 5.3675102e-1 5.3675102e-1
6.680798e-1 3.5209488e-1 5.5242416e-1 5.5242416e-1
6.869197e-1 3.5209488e-1 5.7032794e-1 5.7032794e-1
7.057597e-1 3.5209488e-1 5.905499e-1 5.905499e-1
7.245998e-1 3.5209488e-1 6.1317924e-1 6.1317924e-1
7.434398e-1 3.5209488e-1 6.3830766e-1 6.3830766e-1
7.622798e-1 3.5209488e-1 6.6602953e-1 6.6602953e-1
7.811197e-1 3.5209488e-1 6.9644124e-1 6.9644124e-1
7.999597e-1 3.5209488e-1 7.2964232e-1 7.2964232e-1

-5.0e-1 3.6658588e-1 1.9107983e0 1.9107983e0
-4.8116e-1 3.6658588e-1 1.8588167e0 1.8588167e0
-4.6232e-1 3.6658588e-1 1.8083339e0 1.8083339e0
-4.4348001e-1 3.6658588e-1 1.7592891e0 1.7592891e0
-4.2464001e-1 3.6658588e-1 1.7116257e0 1.7116257e0
-4.0580002e-1 3.6658588e-1 1.6652864e0 1.6652864e0
-3.8696002e-1 3.6658588e-1 1.620218e0 1.620218e0
-3.6812003e-1 3.6658588e-1 1.5763696e0 1.5763696e0
-3.4928003e-1 3.6658588e-1 1.5336926e0 1.5336926e0
-3.3044003e-1 3.6658588e-1 1.4921426e0 1.4921426e0
-3.1160004e-1 3.6658588e-1 1.4516745e0 1.4516745e0
-2.9276004e-1 3.6658588e-1 1.4122482e0 1.4122482e0
-2.7392004e-1 3.6658588e-1 1.373823e0 1.373823e0
-2.5508005e-1 3.6658588e-1 1.3363638e0 1.3363638e0
-2.3624005e-1 3.6658588e-1 1.2998363e0 1.2998363e0
-2.1740005e-1 3.6658588e-1 1.2642088e0 1.2642088e0
-1.9856006e-1 3.6658588e-1 1.2294527e0 1.2294527e0
-1.7972006e-1 3.6658588e-1 1.195541e0 1.195541e0
-1.6088007e-1 3.6658588e-1 1.1624495e0 1.1624495e0
-1.4204007e-1 3.6658588e-1 1.1301561e0 1.1301561e0
-1.2320007e-1 3.6658588e-1 1.0986417e0 1.0986417e0
-1.0436008e-1 3.6658588e-1 1.067889e0 1.067889e0
-8.552008e-2 3.6658588e-1 1.0378833e0 1.0378833e0
-6.668008e-2 3.6658588e-1 1.00861336e0 1.00861336e0
-4.784009e-2 3.6658588e-1 9.800681e-1 9.800681e-1
-2.900009e-2 3.6658588e-1 9.5224084e-1 9.5224084e-1
-1.01601e-2 3.6658588e-1 9.2512633e-1 9.2512633e-1
8.6799e-3 3.6658588e-1 8.9872252e-1 8.9872252e-1
2.75199e-2 3.6658588e-1 8.7302916e-1 8.7302916e-1
4.63599e-2 3.6658588e-1 8.4804826e-1 8.4804826e-1
6.519989e-2 3.6658588e-1 8.2378473e-1 8.2378473e-1
8.403989e-2 3.6658588e-1 8.0024588e-1 8.0024588e-1
1.0287988e-1 3.6658588e-1 7.7744113e-1 7.7744113e-1
1.2171988e-1 3.6658588e-1 7.5538264e-1 7.5538264e-1
1.4055988e-1 3.6658588e-1 7.3408469e-1 7.3408469e-1
1.5939987e-1 3.6658588e-1 7.1356409e-1 7.1356409e-1
1.7823987e-1 3.6658588e-1 6.938401e-1 6.938401e-1
1.9707986e-1 3.6658588e-1 6.7493457e-1 6.7493457e-1
2.1591986e-1 3.6658588e-1 6.5687157e-1 6.5687157e-1
2.3475986e-1 3.6658588e-1 6.3967732e-1 6.3967732e-1
2.5359985e-1 3.6658588e-1 6.2338107e-1 6.2338107e-1
2.7243985e-1 3.6658588e-1 6.0801399e-1 6.0801399e-1
2.9127985e-1 3.6658588e-1 5.9361003e-1 5.9361003e-1
3.1011984e-1 3.6658588e-1 5.802052e-1 5.802052e-1
3.2895984e-1 3.6658588e-1 5.6783829e-1 5.6783829e-1
3.4779984e-1 3.6658588e-1 5.5654999e-1 5.5654999e-1
3.6663983e-1 3.6658588e-1 5.4638408e-1 5.4638408e-1
3.8547983e-1 3.6658588e-1 5.3738632e-1 5.3738632e-1
4.0431982e-1 3.6658588e-1 5.2960501e-1 5.2960501e-1
4.2315982e-1 3.6658588e-1 5.2309077e-1 5.2309077e-1
4.4199982e-1 3.6658588e-1 5.1789677e-1 5.1789677e-1
4.6083981e-1 3.6658588e-1 5.1407863e-1 5.1407863e-1
4.7967981e-1 3.6658588e-1 5.1169418e-1 5.1169418e-1
4.985198e-1 3.6658588e-1 5.1080388e-1 5.1080388e-1
5.173598e-1 3.6658588e-1 5.1147052e-1 5.1147052e-1
5.361998e-1 3.6658588e-1 5.137593e-1 5.137593e-1
5.550398e-1 3.6658588e-1 5.1773782e-1 5.1773782e-1
5.738799e-1 3.6658588e-1 5.2347626e-1 5.2347626e-1
5.927197e-1 3.6658588e-1 5.310469e-1 5.310469e-1
6.115598e-1 3.6658588e-1 5.4052467e-1 5.4052467e-1
6.303998e-1 3.6658588e-1 5.5198714e-1 5.5198714e-1
6.492398e-1 3.6658588e-1 5.6551373e-1 5.6551373e-1
6.680798e-1 3.6658588e-1 5.8118687e-1 5.8118687e-1
6.869197e-1 3.6658588e-1 5.9909065e-1 5.9909065e-1
7.057597e-1 3.6658588e-1 6.193126e-1 6.193126e-1
7.245998e-1 3.6658588e-1 6.4194196e-1 6.4194196e-1
7.434398e-1 3.6658588e-1 6.6707037e-1 6.6707037e-1
7.622798e-1 3.6658588e-1 6.9479224e-1 6.9479224e-1
7.811197e-1 3.6658588e-1 7.2520395e-1 7.2520395e-1
7.999597e-1 3.6658588e-1 7.5840503e-1 7.5840503e-1

-5.0e-1 3.8107687e-1 1.9410576e0 1.9410576e0
-4.8116e-1 3.8107687e-1 1.889076e0 1.889076e0
-4.6232e-1 3.8107687e-1 1.8385931e0 1.8385931e0
-4.4348001e-1 3.8107687e-1 1.7895483e0 1.7895483e0
-4.2464001e-1 3.8107687e-1 1.7418849e0 1.7418849e0
-4.0580002e-1 3.8107687e-1 1.6955457e0 1.6955457e0
-3.8696002e-1 3.8107687e-1 1.6504773e0 1.6504773e0
-3.6812003e-1 3.8107687e-1 1.6066289e0 1.6066289e0
-3.4928003e-1 3.8107687e-1 1.5639519e0 1.5639519e0
-3.3044003e-1 3.8107687e-1 1.5224019e0 1.5224019e0
-3.1160004e-1 3.8107687e-1 1.4819337e0 1.4819337e0
-2.9276004e-1 3.8107687e-1 1.4425075e0 1.4425075e0
-2.7392004e-1 3.8107687e-1 1.4040822e0 1.4040822e0
-2.5508005e-1 3.8107687e-1 1.3666231e0 1.3666231e0
-2.3624005e-1 3.8107687e-1 1.3300955e0 1.3300955e0
-2.1740005e-1 3.8107687e-1 1.2944681e0 1.2944681e0
-1.9856006e-1 3.8107687e-1 1.2597119e0 1.2597119e0
-1.7972006e-1 3.8107687e-1 1.2258002e0 1.2258002e0
-1.6088007e-1 3.8107687e-1 1.1927087e0 1.1927087e0
-1.4204007e-1 3.8107687e-1 1.1604153e0 1.1604153e0
-1.2320007e-1 3.8107687e-1 1.1289009e0 1.1289009e0
-1.0436008e-1 3.8107687e-1 1.0981482e0 1.0981482e0
-8.552008e-2 3.8107687e-1 1.0681425e0 1.0681425e0
-6.668008e-2 3.8107687e-1 1.0388725e0 1.0388725e0
-4.784009e-2 3.8107687e-1 1.01032727e0 1.01032727e0
-2.900009e-2 3.8107687e-1 9.8250002e-1 9.8250002e-1
-1.01601e-2 3.8107687e-1 9.553855e-1 9.553855e-1
8.6799e-3 3.8107687e-1 9.2898169e-1 9.2898169e-1
2.75199e-2 3.8107687e-1 9.0328833e-1 9.0328833e-1
4.63599e-2 3.8107687e-1 8.7830743e-1 8.7830743e-1
6.519989e-2 3.8107687e-1 8.540439e-1 8.540439e-1
8.403989e-2 3.8107687e-1 8.3050505e-1 8.3050505e-1
1.0287988e-1 3.8107687e-1 8.077003e-1 8.077003e-1
1.2171988e-1 3.8107687e-1 7.8564182e-1 7.8564182e-1
1.4055988e-1 3.8107687e-1 7.6434386e-1 7.6434386e-1
1.5939987e-1 3.8107687e-1 7.4382326e-1 7.4382326e-1
1.7823987e-1 3.8107687e-1 7.2409927e-1 7.2409927e-1
1.9707986e-1 3.8107687e-1 7.0519374e-1 7.0519374e-1
2.1591986e-1 3.8107687e-1 6.8713074e-1 6.8713074e-1
2.3475986e-1 3.8107687e-1 6.699365e-1 6.699365e-1
2.5359985e-1 3.8107687e-1 6.5364024e-1 6.5364024e-1
2.7243985e-1 3.8107687e-1 6.3827316e-1 6.3827316e-1
2.9127985e-1 3.8107687e-1 6.238692e-1 6.238692e-1
3.1011984e-1 3.8107687e-1 6.1046437e-1 6.1046437e-1
3.2895984e-1 3.8107687e-1 5.9809746e-1 5.9809746e-1
3.4779984e-1 3.8107687e-1 5.8680916e-1 5.8680916e-1
3.6663983e-1 3.8107687e-1 5.7664325e-1 5.7664325e-1
3.8547983e-1 3.8107687e-1 5.676455e-1 5.676455e-1
4.0431982e-1 3.8107687e-1 5.5986418e-1 5.5986418e-1
4.2315982e-1 3.8107687e-1 5.5334995e-1 5.5334995e-1
4.4199982e-1 3.8107687e-1 5.4815594e-1 5.4815594e-1
4.6083981e-1 3.8107687e-1 5.443378e-1 5.443378e-1
4.7967981e-1 3.8107687e-1 5.4195335e-1 5.4195335e-1
4.985198e-1 3.8107687e-1 5.4106305e-1 5.4106305e-1
5.173598e-1 3.8107687e-1 5.4172969e-1 5.4172969e-1
5.361998e-1 3.8107687e-1 5.4401846e-1 5.4401846e-1
5.550398e-1 3.8107687e-1 5.47997e-1 5.47997e-1
5.738799e-1 3.8107687e-1 5.5373543e-1 5.5373543e-1
5.927197e-1 3.8107687e-1 5.6130608e-1 5.6130608e-1
6.115598e-1 3.8107687e-1 5.7078384e-1 5.7078384e-1
6.303998e-1 3.8107687e-1 5.822463e-1 5.822463e-1
6.492398e-1 3.8107687e-1 5.957729e-1 5.957729e-1
6.680798e-1 3.8107687e-1 6.1144604e-1 6.1144604e-1
6.869197e-1 3.8107687e-1 6.2934982e-1 6.2934982e-1
7.057597e-1 3.8107687e-1 6.4957178e-1 6.4957178e-1
7.245998e-1 3.8107687e-1 6.7220113e-1 6.7220113e-1
7.434398e-1 3.8107687e-1 6.9732954e-1 6.9732954e-1
7.622798e-1 3.8107687e-1 7.250514e-1 7.250514e-1
7.811197e-1 3.8107687e-1 7.5546312e-1 7.5546312e-1
7.999597e-1 3.8107687e-1 7.886642e-1 7.886642e-1

-5.0e-1 3.9556787e-1 1.9727982e0 1.9727982e0
-4.8116e-1 3.9556787e-1 1.9208165e0 1.9208165e0
-4.6232e-1 3.9556787e-1 1.8703337e0 1.8703337e0
-4.4348001e-1 3.9556787e-1 1.8212889e0 1.8212889e0
-4.2464001e-1 3.9556787e-1 1.7736255e0 1.7736255e0
-4.0580002e-1 3.9556787e-1 1.7272862e0 1.7272862e0
-3.8696002e-1 3.9556787e-1 1.6822179e0 1.6822179e0
-3.6812003e-1 3.9556787e-1 1.6383694e0 1.6383694e0
-3.4928003e-1 3.9556787e-1 1.5956924e0 1.5956924e0
-3.3044003e-1 3.9556787e-1 1.5541425e0 1.5541425e0
-3.1160004e-1 3.9556787e-1 1.5136743e0 1.5136743e0
-2.9276004e-1 3.9556787e-1 1.474248e0 1.474248e0
-2.7392004e-1 3.9556787e-1 1.4358228e0 1.4358228e0
-2.5508005e-1 3.9556787e-1 1.3983636e0 1.3983636e0
-2.3624005e-1 3.9556787e-1 1.3618361e0 1.3618361e0
-2.1740005e-1 3.9556787e-1 1.3262086e0 1.3262086e0
-1.9856006e-1 3.9556787e-1 1.2914525e0 1.2914525e0
-1.7972006e-1 3.9556787e-1 1.2575407e0 1.2575407e0
-1.6088007e-1 3.9556787e-1 1.2244493e0 1.2244493e0
-1.4204007e-1 3.9556787e-1 1.1921559e0 1.1921559e0
-1.2320007e-1 3.9556787e-1 1.1606415e0 1.1606415e0
-1.0436008e-1 3.9556787e-1 1.1298888e0 1.1298888e0
-8.552008e-2 3.9556787e-1 1.0998831e0 1.0998831e0
-6.668008e-2 3.9556787e-1 1.0706131e0 1.0706131e0
-4.784009e-2 3.9556787e-1 1.0420677e0 1.0420677e0
-2.900009e-2 3.9556787e-1 1.0142406e0 1.0142406e0
-1.01601e-2 3.9556787e-1 9.8712605e-1 9.8712605e-1
8.6799e-3 3.9556787e-1 9.6072224e-1 9.6072224e-1
2.75199e-2 3.9556787e-1 9.3502888e-1 9.3502888e-1
4.63599e-2 3.9556787e-1 9.1004799e-1 9.1004799e-1
6.519989e-2 3.9556787e-1 8.8578445e-1 8.8578445e-1
8.403989e-2 3.9556787e-1 8.622456e-1 8.622456e-1
1.0287988e-1 3.9556787e-1 8.3944086e-1 8.3944086e-1
1.2171988e-1 3.9556787e-1 8.1738237e-1 8.1738237e-1
1.4055988e-1 3.9556787e-1 7.9608441e-1 7.9608441e-1
1.5939987e-1 3.9556787e-1 7.7556381e-1 7.7556381e-1
1.7823987e-1 3.9556787e-1 7.5583983e-1 7.5583983e-1
1.9707986e-1 3.9556787e-1 7.369343e-1 7.369343e-1
2.1591986e-1 3.9556787e-1 7.1887129e-1 7.1887129e-1
2.3475986e-1 3.9556787e-1 7.0167705e-1 7.0167705e-1
2.5359985e-1 3.9556787e-1 6.853808e-1 6.853808e-1
2.7243985e-1 3.9556787e-1 6.7001372e-1 6.7001372e-1
2.9127985e-1 3.9556787e-1 6.5560976e-1 6.5560976e-1
3.1011984e-1 3.9556787e-1 6.4220493e-1 6.4220493e-1
3.2895984e-1 3.9556787e-1 6.2983801e-1 6.2983801e-1
3.4779984e-1 3.9556787e-1 6.1854971e-1 6.1854971e-1
3.6663983e-1 3.9556787e-1 6.083838e-1 6.083838e-1
3.8547983e-1 3.9556787e-1 5.9938605e-1 5.9938605e-1
4.0431982e-1 3.9556787e-1 5.9160474e-1 5.9160474e-1
4.2315982e-1 3.9556787e-1 5.850905e-1 5.850905e-1
4.4199982e-1 3.9556787e-1 5.798965e-1 5.798965e-1
4.6083981e-1 3.9556787e-1 5.7607835e-1 5.7607835e-1
4.7967981e-1 3.9556787e-1 5.7369391e-1 5.7369391e-1
4.985198e-1 3.9556787e-1 5.728036e-1 5.728036e-1
5.173598e-1 3.9556787e-1 5.7347025e-1 5.7347025e-1
5.361998e-1 3.9556787e-1 5.7575902e-1 5.7575902e-1
5.550398e-1 3.9556787e-1 5.7973755e-1 5.7973755e-1
5.738799e-1 3.9556787e-1 5.8547598e-1 5.8547598e-1
5.927197e-1 3.9556787e-1 5.9304663e-1 5.9304663e-1
6.115598e-1 3.9556787e-1 6.025244e-1 6.025244e-1
6.303998e-1 3.9556787e-1 6.1398686e-1 6.1398686e-1
6.492398e-1 3.9556787e-1 6.2751346e-1 6.2751346e-1
6.680798e-1 3.9556787e-1 6.431866e-1 6.431866e-1
6.869197e-1 3.9556787e-1 6.6109038e-1 6.6109038e-1
7.057597e-1 3.9556787e-1 6.8131233e-1 6.8131233e-1
7.245998e-1 3.9556787e-1 7.0394168e-1 7.0394168e-1
7.434398e-1 3.9556787e-1 7.290701e-1 7.290701e-1
7.622798e-1 3.9556787e-1 7.5679196e-1 7.5679196e-1
7.811197e-1 3.9556787e-1 7.8720367e-1 7.8720367e-1
7.999597e-1 3.9556787e-1 8.2040475e-1 8.2040475e-1

-5.0e-1 4.1005887e-1 2.0060046e0 2.0060046e0
-4.8116e-1 4.1005887e-1 1.954023e0 1.954023e0
-4.6232e-1 4.1005887e-1 1.9035402e0 1.9035402e0
-4.4348001e-1 4.1005887e-1 1.8544954e0 1.8544954e0
-4.2464001e-1 4.1005887e-1 1.806832e0 1.806832e0
-4.0580002e-1 4.1005887e-1 1.7604927e0 1.7604927e0
-3.8696002e-1 4.1005887e-1 1.7154243e0 1.7154243e0
-3.6812003e-1 4.1005887e-1 1.671576e0 1.671576e0
-3.4928003e-1 4.1005887e-1 1.628899e0 1.628899e0
-3.3044003e-1 4.1005887e-1 1.587349e0 1.587349e0
-3.1160004e-1 4.1005887e-1 1.5468808e0 1.5468808e0
-2.9276004e-1 4.1005887e-1 1.5074545e0 1.5074545e0
-2.7392004e-1 4.1005887e-1 1.4690292e0 1.4690292e0
-2.5508005e-1 4.1005887e-1 1.4315701e0 1.4315701e0
-2.3624005e-1 4.1005887e-1 1.3950426e0 1.3950426e0
-2.1740005e-1 4.1005887e-1 1.3594151e0 1.3594151e0
-1.9856006e-1 4.1005887e-1 1.324659e0 1.324659e0
-1.7972006e-1 4.1005887e-1 1.2907472e0 1.2907472e0
-1.6088007e-1 4.1005887e-1 1.2576558e0 1.2576558e0
-1.4204007e-1 4.1005887e-1 1.2253624e0 1.2253624e0
-1.2320007e-1 4.1005887e-1 1.193848e0 1.193848e0
-1.0436008e-1 4.1005887e-1 1.1630952e0 1.1630952e0
-8.552008e-2 4.1005887e-1 1.1330896e0 1.1330896e0
-6.668008e-2 4.1005887e-1 1.1038196e0 1.1038196e0
-4.784009e-2 4.1005887e-1 1.0752742e0 1.0752742e0
-2.900009e-2 4.1005887e-1 1.047447e0 1.047447e0
-1.01601e-2 4.1005887e-1 1.0203325e0 1.0203325e0
8.6799e-3 4.1005887e-1 9.939287e-1 9.939287e-1
2.75199e-2 4.1005887e-1 9.6823534e-1 9.6823534e-1
4.63599e-2 4.1005887e-1 9.4325444e-1 9.4325444e-1
6.519989e-2 4.1005887e-1 9.189909e-1 9.189909e-1
8.403989e-2 4.1005887e-1 8.9545206e-1 8.9545206e-1
1.0287988e-1 4.1005887e-1 8.7264731e-1 8.7264731e-1
1.2171988e-1 4.1005887e-1 8.5058882e-1 8.5058882e-1
1.4055988e-1 4.1005887e-1 8.2929086e-1 8.2929086e-1
1.5939987e-1 4.1005887e-1 8.0877026e-1 8.0877026e-1
1.7823987e-1 4.1005887e-1 7.8904628e-1 7.8904628e-1
1.9707986e-1 4.1005887e-1 7.7014075e-1 7.7014075e-1
2.1591986e-1 4.1005887e-1 7.5207774e-1 7.5207774e-1
2.3475986e-1 4.1005887e-1 7.348835e-1 7.348835e-1
2.5359985e-1 4.1005887e-1 7.1858725e-1 7.1858725e-1
2.7243985e-1 4.1005887e-1 7.0322017e-1 7.0322017e-1
2.9127985e-1 4.1005887e-1 6.8881621e-1 6.8881621e-1
3.1011984e-1 4.1005887e-1 6.7541138e-1 6.7541138e-1
3.2895984e-1 4.1005887e-1 6.6304446e-1 6.6304446e-1
3.4779984e-1 4.1005887e-1 6.5175616e-1 6.5175616e-1
3.6663983e-1 4.1005887e-1 6.4159026e-1 6.4159026e-1
3.8547983e-1 4.1005887e-1 6.325925e-1 6.325925e-1
4.0431982e-1 4.1005887e-1 6.2481119e-1 6.2481119e-1
4.2315982e-1 4.1005887e-1 6.1829695e-1 6.1829695e-1
4.4199982e-1 4.1005887e-1 6.1310295e-1 6.1310295e-1
4.6083981e-1 4.1005887e-1 6.092848e-1 6.092848e-1
4.7967981e-1 4.1005887e-1 6.0690036e-1 6.0690036e-1
4.985198e-1 4.1005887e-1 6.0601006e-1 6.0601006e-1
5.173598e-1 4.1005887e-1 6.066767e-1 6.066767e-1
5.361998e-1 4.1005887e-1 6.0896547e-1 6.0896547e-1
5.550398e-1 4.1005887e-1 6.12944e-1 6.12944e-1
5.738799e-1 4.1005887e-1 6.1868243e-1 6.1868243e-1
5.927197e-1 4.1005887e-1 6.2625308e-1 6.2625308e-1
6.115598e-1 4.1005887e-1 6.3573085e-1 6.3573085e-1
6.303998e-1 4.1005887e-1 6.4719331e-1 6.4719331e-1
6.492398e-1 4.1005887e-1 6.6071991e-1 6.6071991e-1
6.680798e-1 4.1005887e-1 6.7639305e-1 6.7639305e-1
6.869197e-1 4.1005887e-1 6.9429683e-1 6.9429683e-1
7.057597e-1 4.1005887e-1 7.1451878e-1 7.1451878e-1
7.245998e-1 4.1005887e-1 7.3714813e-1 7.3714813e-1
7.434398e-1 4.1005887e-1 7.6227655e-1 7.6227655e-1
7.622798e-1 4.1005887e-1 7.8999841e-1 7.8999841e-1
7.811197e-1 4.1005887e-1 8.2041013e-1 8.2041013e-1
7.999597e-1 4.1005887e-1 8.536112e-1 8.536112e-1

-5.0e-1 4.2454987e-1 2.0406624e0 2.0406624e0
-4.8116e-1 4.2454987e-1 1.9886807e0 1.9886807e0
-4.6232e-1 4.2454987e-1 1.938198e0 1.938198e0
-4.4348001e-1 4.2454987e-1 1.8891531e0 1.8891531e0
-4.2464001e-1 4.2454987e-1 1.8414897e0 1.8414897e0
-4.0580002e-1 4.2454987e-1 1.7951505e0 1.7951505e0
-3.8696002e-1 4.2454987e-1 1.7500821e0 1.7500821e0
-3.6812003e-1 4.2454987e-1 1.7062337e0 1.7062337e0
-3.4928003e-1 4.2454987e-1 1.6635567e0 1.6635567e0
-3.3044003e-1 4.2454987e-1 1.6220067e0 1.6220067e0
-3.1160004e-1 4.2454987e-1 1.5815385e0 1.5815385e0
-2.9276004e-1 4.2454987e-1 1.5421123e0 1.5421123e0
-2.7392004e-1 4.2454987e-1 1.503687e0 1.503687e0
-2.5508005e-1 4.2454987e-1 1.4662279e0 1.4662279e0
-2.3624005e-1 4.2454987e-1 1.4297003e0 1.4297003e0
-2.1740005e-1 4.2454987e-1 1.3940729e0 1.3940729e0
-1.9856006e-1 4.2454987e-1 1.3593167e0 1.3593167e0
-1.7972006e-1 4.2454987e-1 1.325405e0 1.325405e0
-1.6088007e-1 4.2454987e-1 1.2923135e0 1.2923135e0
-1.4204007e-1 4.2454987e-1 1.2600201e0 1.2600201e0
-1.2320007e-1 4.2454987e-1 1.2285057e0 1.2285057e0
-1.0436008e-1 4.2454987e-1 1.197753e0 1.197753e0
-8.552008e-2 4.2454987e-1 1.1677473e0 1.1677473e0
-6.668008e-2 4.2454987e-1 1.1384773e0 1.1384773e0
-4.784009e-2 4.2454987e-1 1.109932e0 1.109932e0
-2.900009e-2 4.2454987e-1 1.0821048e0 1.0821048e0
-1.01601e-2 4.2454987e-1 1.0549902e0 1.0549902e0
8.6799e-3 4.2454987e-1 1.0285864e0 1.0285864e0
2.75199e-2 4.2454987e-1 1.00289317e0 1.00289317e0
4.63599e-2 4.2454987e-1 9.7791228e-1 9.7791228e-1
6.519989e-2 4.2454987e-1 9.5364874e-1 9.5364874e-1
8.403989e-2 4.2454987e-1 9.301099e-1 9.301099e-1
1.0287988e-1 4.2454987e-1 9.0730515e-1 9.0730515e-1
1.2171988e-1 4.2454987e-1 8.8524666e-1 8.8524666e-1
1.4055988e-1 4.2454987e-1 8.639487e-1 8.639487e-1
1.5939987e-1 4.2454987e-1 8.434281e-1 8.434281e-1
1.7823987e-1 4.2454987e-1 8.2370412e-1 8.2370412e-1
1.9707986e-1 4.2454987e-1 8.0479858e-1 8.0479858e-1
2.1591986e-1 4.2454987e-1 7.8673558e-1 7.8673558e-1
2.3475986e-1 4.2454987e-1 7.6954134e-1 7.6954134e-1
2.5359985e-1 4.2454987e-1 7.5324509e-1 7.5324509e-1
2.7243985e-1 4.2454987e-1 7.37878e-1 7.37878e-1
2.9127985e-1 4.2454987e-1 7.2347404e-1 7.2347404e-1
3.1011984e-1 4.2454987e-1 7.1006921e-1 7.1006921e-1
3.2895984e-1 4.2454987e-1 6.977023e-1 6.977023e-1
3.4779984e-1 4.2454987e-1 6.86414e-1 6.86414e-1
3.6663983e-1 4.2454987e-1 6.762481e-1 6.762481e-1
3.8547983e-1 4.2454987e-1 6.6725034e-1 6.6725034e-1
4.0431982e-1 4.2454987e-1 6.5946902e-1 6.5946902e-1
4.2315982e-1 4.2454987e-1 6.5295479e-1 6.5295479e-1
4.4199982e-1 4.2454987e-1 6.4776079e-1 6.4776079e-1
4.6083981e-1 4.2454987e-1 6.4394264e-1 6.4394264e-1
4.7967981e-1 4.2454987e-1 6.415582e-1 6.415582e-1
4.985198e-1 4.2454987e-1 6.406679e-1 6.406679e-1
5.173598e-1 4.2454987e-1 6.4133453e-1 6.4133453e-1
5.361998e-1 4.2454987e-1 6.436233e-1 6.436233e-1
5.550398e-1 4.2454987e-1 6.4760184e-1 6.4760184e-1
5.738799e-1 4.2454987e-1 6.5334027e-1 6.5334027e-1
5.927197e-1 4.2454987e-1 6.6091092e-1 6.6091092e-1
6.115598e-1 4.2454987e-1 6.7038869e-1 6.7038869e-1
6.303998e-1 4.2454987e-1 6.8185115e-1 6.8185115e-1
6.492398e-1 4.2454987e-1 6.9537775e-1 6.9537775e-1
6.680798e-1 4.2454987e-1 7.1105089e-1 7.1105089e-1
6.869197e-1 4.2454987e-1 7.2895467e-1 7.2895467e-1
7.057597e-1 4.2454987e-1 7.4917662e-1 7.4917662e-1
7.245998e-1 4.2454987e-1 7.7180597e-1 7.7180597e-1
7.434398e-1 4.2454987e-1 7.9693439e-1 7.9693439e-1
7.622798e-1 4.2454987e-1 8.2465625e-1 8.2465625e-1
7.811197e-1 4.2454987e-1 8.5506796e-1 8.5506796e-1
7.999597e-1 4.2454987e-1 8.8826904e-1 8.8826904e-1

-5.0e-1 4.3904086e-1 2.0767577e0 2.0767577e0
-4.8116e-1 4.3904086e-1 2.024776e0 2.024776e0
-4.6232e-1 4.3904086e-1 1.9742932e0 1.9742932e0
-4.4348001e-1 4.3904086e-1 1.9252484e0 1.9252484e0
-4.2464001e-1 4.3904086e-1 1.877585e0 1.877585e0
-4.0580002e-1 4.3904086e-1 1.8312457e0 1.8312457e0
-3.8696002e-1 4.3904086e-1 1.7861774e0 1.7861774e0
-3.6812003e-1 4.3904086e-1 1.742329e0 1.742329e0
-3.4928003e-1 4.3904086e-1 1.699652e0 1.699652e0
-3.3044003e-1 4.3904086e-1 1.658102e0 1.658102e0
-3.1160004e-1 4.3904086e-1 1.6176338e0 1.6176338e0
-2.9276004e-1 4.3904086e-1 1.5782076e0 1.5782076e0
-2.7392004e-1 4.3904086e-1 1.5397823e0 1.5397823e0
-2.5508005e-1 4.3904086e-1 1.5023232e0 1.5023232e0
-2.3624005e-1 4.3904086e-1 1.4657956e0 1.4657956e0
-2.1740005e-1 4.3904086e-1 1.4301682e0 1.4301682e0
-1.9856006e-1 4.3904086e-1 1.395412e0 1.395412e0
-1.7972006e-1 4.3904086e-1 1.3615002e0 1.3615002e0
-1.6088007e-1 4.3904086e-1 1.3284088e0 1.3284088e0
-1.4204007e-1 4.3904086e-1 1.2961154e0 1.2961154e0
-1.2320007e-1 4.3904086e-1 1.264601e0 1.264601e0
-1.0436008e-1 4.3904086e-1 1.2338483e0 1.2338483e0
-8.552008e-2 4.3904086e-1 1.2038426e0 1.2038426e0
-6.668008e-2 4.3904086e-1 1.1745726e0 1.1745726e0
-4.784009e-2 4.3904086e-1 1.1460272e0 1.1460272e0
-2.900009e-2 4.3904086e-1 1.1182e0 1.1182e0
-1.01601e-2 4.3904086e-1 1.0910855e0 1.0910855e0
8.6799e-3 4.3904086e-1 1.0646817e0 1.0646817e0
2.75199e-2 4.3904086e-1 1.0389883e0 1.0389883e0
4.63599e-2 4.3904086e-1 1.0140074e0 1.0140074e0
6.519989e-2 4.3904086e-1 9.8974399e-1 9.8974399e-1
8.403989e-2 4.3904086e-1 9.6620514e-1 9.6620514e-1
1.0287988e-1 4.3904086e-1 9.4340039e-1 9.4340039e-1
1.2171988e-1 4.3904086e-1 9.213419e-1 9.213419e-1
1.4055988e-1 4.3904086e-1 9.0004395e-1 9.0004395e-1
1.5939987e-1 4.3904086e-1 8.7952335e-1 8.7952335e-1
1.7823987e-1 4.3904086e-1 8.5979936e-1 8.5979936e-1
1.9707986e-1 4.3904086e-1 8.4089383e-1 8.4089383e-1
2.1591986e-1 4.3904086e-1 8.2283083e-1 8.2283083e-1
2.3475986e-1 4.3904086e-1 8.0563658e-1 8.0563658e-1
2.5359985e-1 4.3904086e-1 7.8934033e-1 7.8934033e-1
2.7243985e-1 4.3904086e-1 7.7397325e-1 7.7397325e-1
2.9127985e-1 4.3904086e-1 7.5956929e-1 7.5956929e-1
3.1011984e-1 4.3904086e-1 7.4616446e-1 7.4616446e-1
3.2895984e-1 4.3904086e-1 7.3379755e-1 7.3379755e-1
3.4779984e-1 4.3904086e-1 7.2250925e-1 7.2250925e-1
3.6663983e-1 4.3904086e-1 7.1234334e-1 7.1234334e-1
3.8547983e-1 4.3904086e-1 7.0334558e-1 7.0334558e-1
4.0431982e-1 4.3904086e-1 6.9556427e-1 6.9556427e-1
4.2315982e-1 4.3904086e-1 6.8905003e-1 6.8905003e-1
4.4199982e-1 4.3904086e-1 6.8385603e-1 6.8385603e-1
4.6083981e-1 4.3904086e-1 6.8003789e-1 6.8003789e-1
4.7967981e-1 4.3904086e-1 6.7765344e-1 6.7765344e-1
4.985198e-1 4.3904086e-1 6.7676314e-1 6.7676314e-1
5.173598e-1 4.3904086e-1 6.7742978e-1 6.7742978e-1
5.361998e-1 4.3904086e-1 6.7971855e-1 6.7971855e-1
5.550398e-1 4.3904086e-1 6.8369708e-1 6.8369708e-1
5.738799e-1 4.3904086e-1 6.8943552e-1 6.8943552e-1
5.927197e-1 4.3904086e-1 6.9700616e-1 6.9700616e-1
6.115598e-1 4.3904086e-1 7.0648393e-1 7.0648393e-1
6.303998e-1 4.3904086e-1 7.179464e-1 7.179464e-1
6.492398e-1 4.3904086e-1 7.3147299e-1 7.3147299e-1
6.680798e-1 4.3904086e-1 7.4714613e-1 7.4714613e-1
6.869197e-1 4.3904086e-1 7.6504991e-1 7.6504991e-1
7.057597e-1 4.3904086e-1 7.8527187e-1 7.8527187e-1
7.245998e-1 4.3904086e-1 8.0790121e-1 8.0790121e-1
7.434398e-1 4.3904086e-1 8.3302963e-1 8.3302963e-1
7.622798e-1 4.3904086e-1 8.607515e-1 8.607515e-1
7.811197e-1 4.3904086e-1 8.9116321e-1 8.9116321e-1
7.999597e-1 4.3904086e-1 9.2436429e-1 9.2436429e-1

-5.0e-1 4.5353186e-1 2.1142773e0 2.1142773e0
-4.8116e-1 4.5353186e-1 2.0622957e0 2.0622957e0
-4.6232e-1 4.5353186e-1 2.0118129e0 2.0118129e0
-4.4348001e-1 4.5353186e-1 1.9627681e0 1.9627681e0
-4.2464001e-1 4.5353186e-1 1.9151047e0 1.9151047e0
-4.0580002e-1 4.5353186e-1 1.8687654e0 1.8687654e0
-3.8696002e-1 4.5353186e-1 1.823697e0 1.823697e0
-3.6812003e-1 4.5353186e-1 1.7798486e0 1.7798486e0
-3.4928003e-1 4.5353186e-1 1.7371716e0 1.7371716e0
-3.3044003e-1 4.5353186e-1 1.6956216e0 1.6956216e0
-3.1160004e-1 4.5353186e-1 1.6551535e0 1.6551535e0
-2.9276004e-1 4.5353186e-1 1.6157272e0 1.6157272e0
-2.7392004e-1 4.5353186e-1 1.577302e0 1.577302e0
-2.5508005e-1 4.5353186e-1 1.5398428e0 1.5398428e0
-2.3624005e-1 4.5353186e-1 1.5033153e0 1.5033153e0
-2.1740005e-1 4.5353186e-1 1.4676878e0 1.4676878e0
-1.9856006e-1 4.5353186e-1 1.4329317e0 1.4329317e0
-1.7972006e-1 4.5353186e-1 1.39902e0 1.39902e0
-1.6088007e-1 4.5353186e-1 1.3659285e0 1.3659285e0
-1.4204007e-1 4.5353186e-1 1.3336351e0 1.3336351e0
-1.2320007e-1 4.5353186e-1 1.3021207e0 1.3021207e0
-1.0436008e-1 4.5353186e-1 1.271368e0 1.271368e0
-8.552008e-2 4.5353186e-1 1.2413623e0 1.2413623e0
-6.668008e-2 4.5353186e-1 1.2120923e0 1.2120923e0
-4.784009e-2 4.5353186e-1 1.1835469e0 1.1835469e0
-2.900009e-2 4.5353186e-1 1.1557198e0 1.1557198e0
-1.01601e-2 4.5353186e-1 1.1286052e0 1.1286052e0
8.6799e-3 4.5353186e-1 1.1022014e0 1.1022014e0
2.75199e-2 4.5353186e-1 1.076508e0 1.076508e0
4.63599e-2 4.5353186e-1 1.0515271e0 1.0515271e0
6.519989e-2 4.5353186e-1 1.0272636e0 1.0272636e0
8.403989e-2 4.5353186e-1 1.00372484e0 1.00372484e0
1.0287988e-1 4.5353186e-1 9.8092009e-1 9.8092009e-1
1.2171988e-1 4.5353186e-1 9.588616e-1 9.588616e-1
1.4055988e-1 4.5353186e-1 9.3756364e-1 9.3756364e-1
1.5939987e-1 4.5353186e-1 9.1704305e-1 9.1704305e-1
1.7823987e-1 4.5353186e-1 8.9731906e-1 8.9731906e-1
1.9707986e-1 4.5353186e-1 8.7841353e-1 8.7841353e-1
2.1591986e-1 4.5353186e-1 8.6035052e-1 8.6035052e-1
2.3475986e-1 4.5353186e-1 8.4315628e-1 8.4315628e-1
2.5359985e-1 4.5353186e-1 8.2686003e-1 8.2686003e-1
2.7243985e-1 4.5353186e-1 8.1149295e-1 8.1149295e-1
2.9127985e-1 4.5353186e-1 7.9708899e-1 7.9708899e-1
3.1011984e-1 4.5353186e-1 7.8368416e-1 7.8368416e-1
3.2895984e-1 4.5353186e-1 7.7131725e-1 7.7131725e-1
3.4779984e-1 4.5353186e-1 7.6002895e-1 7.6002895e-1
3.6663983e-1 4.5353186e-1 7.4986304e-1 7.4986304e-1
3.8547983e-1 4.5353186e-1 7.4086528e-1 7.4086528e-1
4.0431982e-1 4.5353186e-1 7.3308397e-1 7.3308397e-1
4.2315982e-1 4.5353186e-1 7.2656973e-1 7.2656973e-1
4.4199982e-1 4.5353186e-1 7.2137573e-1 7.2137573e-1
4.6083981e-1 4.5353186e-1 7.1755759e-1 7.1755759e-1
4.7967981e-1 4.5353186e-1 7.1517314e-1 7.1517314e-1
4.985198e-1 4.5353186e-1 7.1428284e-1 7.1428284e-1
5.173598e-1 4.5353186e-1 7.1494948e-1 7.1494948e-1
5.361998e-1 4.5353186e-1 7.1723825e-1 7.1723825e-1
5.550398e-1 4.5353186e-1 7.2121678e-1 7.2121678e-1
5.738799e-1 4.5353186e-1 7.2695522e-1 7.2695522e-1
5.927197e-1 4.5353186e-1 7.3452586e-1 7.3452586e-1
6.115598e-1 4.5353186e-1 7.4400363e-1 7.4400363e-1
6.303998e-1 4.5353186e-1 7.554661e-1 7.554661e-1
6.492398e-1 4.5353186e-1 7.6899269e-1 7.6899269e-1
6.680798e-1 4.5353186e-1 7.8466583e-1 7.8466583e-1
6.869197e-1 4.5353186e-1 8.0256961e-1 8.0256961e-1
7.057597e-1 4.5353186e-1 8.2279156e-1 8.2279156e-1
7.245998e-1 4.5353186e-1 8.4542091e-1 8.4542091e-1
7.434398e-1 4.5353186e-1 8.7054933e-1 8.7054933e-1
7.622798e-1 4.5353186e-1 8.982712e-1 8.982712e-1
7.811197e-1 4.5353186e-1 9.286829e-1 9.286829e-1
7.999597e-1 4.5353186e-1 9.6188399e-1 9.6188399e-1

-5.0e-1 4.6802286e-1 2.1532085e0 2.1532085e0
-4.8116e-1 4.6802286e-1 2.1012268e0 2.1012268e0
-4.6232e-1 4.6802286e-1 2.050744e0 2.050744e0
-4.4348001e-1 4.6802286e-1 2.0016992e0 2.0016992e0
-4.2464001e-1 4.6802286e-1 1.9540358e0 1.9540358e0
-4.0580002e-1 4.6802286e-1 1.9076965e0 1.9076965e0
-3.8696002e-1 4.6802286e-1 1.8626282e0 1.8626282e0
-3.6812003e-1 4.6802286e-1 1.8187798e0 1.8187798e0
-3.4928003e-1 4.6802286e-1 1.7761028e0 1.7761028e0
-3.3044003e-1 4.6802286e-1 1.7345528e0 1.7345528e0
-3.1160004e-1 4.6802286e-1 1.6940846e0 1.6940846e0
-2.9276004e-1 4.6802286e-1 1.6546584e0 1.6546584e0
-2.7392004e-1 4.6802286e-1 1.616233e0 1.616233e0
-2.5508005e-1 4.6802286e-1 1.578774e0 1.578774e0
-2.3624005e-1 4.6802286e-1 1.5422464e0 1.5422464e0
-2.1740005e-1 4.6802286e-1 1.506619e0 1.506619e0
-1.9856006e-1 4.6802286e-1 1.4718628e0 1.4718628e0
-1.7972006e-1 4.6802286e-1 1.437951e0 1.437951e0
-1.6088007e-1 4.6802286e-1 1.4048596e0 1.4048596e0
-1.4204007e-1 4.6802286e-1 1.3725662e0 1.3725662e0
-1.2320007e-1 4.6802286e-1 1.3410518e0 1.3410518e0
-1.0436008e-1 4.6802286e-1 1.310299e0 1.310299e0
-8.552008e-2 4.6802286e-1 1.2802934e0 1.2802934e0
-6.668008e-2 4.6802286e-1 1.2510234e0 1.2510234e0
-4.784009e-2 4.6802286e-1 1.222478e0 1.222478e0
-2.900009e-2 4.6802286e-1 1.1946509e0 1.1946509e0
-1.01601e-2 4.6802286e-1 1.1675363e0 1.1675363e0
8.6799e-3 4.6802286e-1 1.1411325e0 1.1411325e0
2.75199e-2 4.6802286e-1 1.1154391e0 1.1154391e0
4.63599e-2 4.6802286e-1 1.0904582e0 1.0904582e0
6.519989e-2 4.6802286e-1 1.0661948e0 1.0661948e0
8.403989e-2 4.6802286e-1 1.0426558e0 1.0426558e0
1.0287988e-1 4.6802286e-1 1.019851e0 1.019851e0
1.2171988e-1 4.6802286e-1 9.9779277e-1 9.9779277e-1
1.4055988e-1 4.6802286e-1 9.7649481e-1 9.7649481e-1
1.5939987e-1 4.6802286e-1 9.5597421e-1 9.5597421e-1
1.7823987e-1 4.6802286e-1 9.3625023e-1 9.3625023e-1
1.9707986e-1 4.6802286e-1 9.173447e-1 9.173447e-1
2.1591986e-1 4.6802286e-1 8.992817e-1 8.992817e-1
2.3475986e-1 4.6802286e-1 8.8208745e-1 8.8208745e-1
2.5359985e-1 4.6802286e-1 8.657912e-1 8.657912e-1
2.7243985e-1 4.6802286e-1 8.5042412e-1 8.5042412e-1
2.9127985e-1 4.6802286e-1 8.3602016e-1 8.3602016e-1
3.1011984e-1 4.6802286e-1 8.2261533e-1 8.2261533e-1
3.2895984e-1 4.6802286e-1 8.1024841e-1 8.1024841e-1
3.4779984e-1 4.6802286e-1 7.9896011e-1 7.9896011e-1
3.6663983e-1 4.6802286e-1 7.887942e-1 7.887942e-1
3.8547983e-1 4.6802286e-1 7.7979645e-1 7.7979645e-1
4.0431982e-1 4.6802286e-1 7.7201514e-1 7.7201514e-1
4.2315982e-1 4.6802286e-1 7.655009e-1 7.655009e-1
4.4199982e-1 4.6802286e-1 7.603069e-1 7.603069e-1
4.6083981e-1 4.6802286e-1 7.5648875e-1 7.5648875e-1
4.7967981e-1 4.6802286e-1 7.5410431e-1 7.5410431e-1
4.985198e-1 4.6802286e-1 7.53214e-1 7.53214e-1
5.173598e-1 4.6802286e-1 7.5388065e-1 7.5388065e-1
5.361998e-1 4.6802286e-1 7.5616942e-1 7.5616942e-1
5.550398e-1 4.6802286e-1 7.6014795e-1 7.6014795e-1
5.738799e-1 4.6802286e-1 7.6588638e-1 7.6588638e-1
5.927197e-1 4.6802286e-1 7.7345703e-1 7.7345703e-1
6.115598e-1 4.6802286e-1 7.829348e-1 7.829348e-1
6.303998e-1 4.6802286e-1 7.9439726e-1 7.9439726e-1
6.492398e-1 4.6802286e-1 8.0792386e-1 8.0792386e-1
6.680798e-1 4.6802286e-1 8.23597e-1 8.23597e-1
6.869197e-1 4.6802286e-1 8.4150078e-1 8.4150078e-1
7.057597e-1 4.6802286e-1 8.6172273e-1 8.6172273e-1
7.245998e-1 4.6802286e-1 8.8435208e-1 8.8435208e-1
7.434398e-1 4.6802286e-1 9.094805e-1 9.094805e-1
7.622798e-1 4.6802286e-1 9.3720236e-1 9.3720236e-1
7.811197e-1 4.6802286e-1 9.6761407e-1 9.6761407e-1
7.999597e-1 4.6802286e-1 1.00081516e0 1.00081516e0

-5.0e-1 4.8251385e-1 2.1935384e0 2.1935384e0
-4.8116e-1 4.8251385e-1 2.1415567e0 2.1415567e0
-4.6232e-1 4.8251385e-1 2.0910739e0 2.0910739e0
-4.4348001e-1 4.8251385e-1 2.0420291e0 2.0420291e0
-4.2464001e-1 4.8251385e-1 1.9943657e0 1.9943657e0
-4.0580002e-1 4.8251385e-1 1.9480264e0 1.9480264e0
-3.8696002e-1 4.8251385e-1 1.902958e0 1.902958e0
-3.6812003e-1 4.8251385e-1 1.8591096e0 1.8591096e0
-3.4928003e-1 4.8251385e-1 1.8164326e0 1.8164326e0
-3.3044003e-1 4.8251385e-1 1.7748827e0 1.7748827e0
-3.1160004e-1 4.8251385e-1 1.7344145e0 1.7344145e0
-2.9276004e-1 4.8251385e-1 1.6949883e0 1.6949883e0
-2.7392004e-1 4.8251385e-1 1.656563e0 1.656563e0
-2.5508005e-1 4.8251385e-1 1.6191039e0 1.6191039e0
-2.3624005e-1 4.8251385e-1 1.5825763e0 1.5825763e0
-2.1740005e-1 4.8251385e-1 1.5469489e0 1.5469489e0
-1.9856006e-1 4.8251385e-1 1.5121927e0 1.5121927e0
-1.7972006e-1 4.8251385e-1 1.478281e0 1.478281e0
-1.6088007e-1 4.8251385e-1 1.4451895e0 1.4451895e0
-1.4204007e-1 4.8251385e-1 1.4128961e0 1.4128961e0
-1.2320007e-1 4.8251385e-1 1.3813817e0 1.3813817e0
-1.0436008e-1 4.8251385e-1 1.350629e0 1.350629e0
-8.552008e-2 4.8251385e-1 1.3206233e0 1.3206233e0
-6.668008e-2 4.8251385e-1 1.2913533e0 1.2913533e0
-4.784009e-2 4.8251385e-1 1.2628079e0 1.2628079e0
-2.900009e-2 4.8251385e-1 1.2349808e0 1.2349808e0
-1.01601e-2 4.8251385e-1 1.2078662e0 1.2078662e0
8.6799e-3 4.8251385e-1 1.1814624e0 1.1814624e0
2.75199e-2 4.8251385e-1 1.155769e0 1.155769e0
4.63599e-2 4.8251385e-1 1.1307881e0 1.1307881e0
6.519989e-2 4.8251385e-1 1.1065247e0 1.1065247e0
8.403989e-2 4.8251385e-1 1.0829857e0 1.0829857e0
1.0287988e-1 4.8251385e-1 1.060181e0 1.060181e0
1.2171988e-1 4.8251385e-1 1.0381226e0 1.0381226e0
1.4055988e-1 4.8251385e-1 1.0168245e0 1.0168245e0
1.5939987e-1 4.8251385e-1 9.9630408e-1 9.9630408e-1
1.7823987e-1 4.8251385e-1 9.765801e-1 9.765801e-1
1.9707986e-1 4.8251385e-1 9.5767456e-1 9.5767456e-1
2.1591986e-1 4.8251385e-1 9.3961156e-1 9.3961156e-1
2.3475986e-1 4.8251385e-1 9.2241731e-1 9.2241731e-1
2.5359985e-1 4.8251385e-1 9.0612106e-1 9.0612106e-1
2.7243985e-1 4.8251385e-1 8.9075398e-1 8.9075398e-1
2.9127985e-1 4.8251385e-1 8.7635002e-1 8.7635002e-1
3.1011984e-1 4.8251385e-1 8.6294519e-1 8.6294519e-1
3.2895984e-1 4.8251385e-1 8.5057828e-1 8.5057828e-1
3.4779984e-1 4.8251385e-1 8.3928998e-1 8.3928998e-1
3.6663983e-1 4.8251385e-1 8.2912407e-1 8.2912407e-1
3.8547983e-1 4.8251385e-1 8.2012631e-1 8.2012631e-1
4.0431982e-1 4.8251385e-1 8.12345e-1 8.12345e-1
4.2315982e-1 4.8251385e-1 8.0583076e-1 8.0583076e-1
4.4199982e-1 4.8251385e-1 8.0063676e-1 8.0063676e-1
4.6083981e-1 4.8251385e-1 7.9681862e-1 7.9681862e-1
4.7967981e-1 4.8251385e-1 7.9443417e-1 7.9443417e-1
4.985198e-1 4.8251385e-1 7.9354387e-1 7.9354387e-1
5.173598e-1 4.8251385e-1 7.9421051e-1 7.9421051e-1
5.361998e-1 4.8251385e-1 7.9649928e-1 7.9649928e-1
5.550398e-1 4.8251385e-1 8.0047781e-1 8.0047781e-1
5.738799e-1 4.8251385e-1 8.0621625e-1 8.0621625e-1
5.927197e-1 4.8251385e-1 8.137869e-1 8.137869e-1
6.115598e-1 4.8251385e-1 8.2326466e-1 8.2326466e-1
6.303998e-1 4.8251385e-1 8.3472713e-1 8.3472713e-1
6.492398e-1 4.8251385e-1 8.4825372e-1 8.4825372e-1
6.680798e-1 4.8251385e-1 8.6392686e-1 8.6392686e-1
6.869197e-1 4.8251385e-1 8.8183064e-1 8.8183064e-1
7.057597e-1 4.8251385e-1 9.020526e-1 9.020526e-1
7.245998e-1 4.8251385e-1 9.2468195e-1 9.2468195e-1
7.434398e-1 4.8251385e-1 9.4981036e-1 9.4981036e-1
7.622798e-1 4.8251385e-1 9.7753223e-1 9.7753223e-1
7.811197e-1 4.8251385e-1 1.0079439e0 1.0079439e0
7.999597e-1 4.8251385e-1 1.0411449e0 1.0411449e0

-5.0e-1 4.9700485e-1 2.2352551e0 2.2352551e0
-4.8116e-1 4.9700485e-1 2.1832735e0 2.1832735e0
-4.6232e-1 4.9700485e-1 2.1327907e0 2.1327907e0
-4.4348001e-1 4.9700485e-1 2.0837459e0 2.0837459e0
-4.2464001e-1 4.9700485e-1 2.0360825e0 2.0360825e0
-4.0580002e-1 4.9700485e-1 1.9897432e0 1.9897432e0
-3.8696002e-1 4.9700485e-1 1.9446748e0 1.9446748e0
-3.6812003e-1 4.9700485e-1 1.9008264e0 1.9008264e0
-3.4928003e-1 4.9700485e-1 1.8581494e0 1.8581494e0
-3.3044003e-1 4.9700485e-1 1.8165994e0 1.8165994e0
-3.1160004e-1 4.9700485e-1 1.7761313e0 1.7761313e0
-2.9276004e-1 4.9700485e-1 1.736705e0 1.736705e0
-2.7392004e-1 4.9700485e-1 1.6982797e0 1.6982797e0
-2.5508005e-1 4.9700485e-1 1.6608206e0 1.6608206e0
-2.3624005e-1 4.9700485e-1 1.624293e0 1.624293e0
-2.1740005e-1 4.9700485e-1 1.5886656e0 1.5886656e0
-1.9856006e-1 4.9700485e-1 1.5539095e0 1.5539095e0
-1.7972006e-1 4.9700485e-1 1.5199977e0 1.5199977e0
-1.6088007e-1 4.9700485e-1 1.4869063e0 1.4869063e0
-1.4204007e-1 4.9700485e-1 1.4546129e0 1.4546129e0
-1.2320007e-1 4.9700485e-1 1.4230984e0 1.4230984e0
-1.0436008e-1 4.9700485e-1 1.3923457e0 1.3923457e0
-8.552008e-2 4.9700485e-1 1.3623401e0 1.3623401e0
-6.668008e-2 4.9700485e-1 1.33307e0 1.33307e0
-4.784009e-2 4.9700485e-1 1.3045247e0 1.3045247e0
-2.900009e-2 4.9700485e-1 1.2766975e0 1.2766975e0
-1.01601e-2 4.9700485e-1 1.249583e0 1.249583e0
8.6799e-3 4.9700485e-1 1.2231792e0 1.2231792e0
2.75199e-2 4.9700485e-1 1.1974858e0 1.1974858e0
4.63599e-2 4.9700485e-1 1.1725049e0 1.1725049e0
6.519989e-2 4.9700485e-1 1.1482414e0 1.1482414e0
8.403989e-2 4.9700485e-1 1.1247026e0 1.1247026e0
1.0287988e-1 4.9700485e-1 1.1018977e0 1.1018977e0
1.2171988e-1 4.9700485e-1 1.0798393e0 1.0798393e0
1.4055988e-1 4.9700485e-1 1.0585413e0 1.0585413e0
1.5939987e-1 4.9700485e-1 1.0380208e0 1.0380208e0
1.7823987e-1 4.9700485e-1 1.0182968e0 1.0182968e0
1.9707986e-1 4.9700485e-1 9.9939122e-1 9.9939122e-1
2.1591986e-1 4.9700485e-1 9.8132822e-1 9.8132822e-1
2.3475986e-1 4.9700485e-1 9.6413397e-1 9.6413397e-1
2.5359985e-1 4.9700485e-1 9.4783772e-1 9.4783772e-1
2.7243985e-1 4.9700485e-1 9.3247064e-1 9.3247064e-1
2.9127985e-1 4.9700485e-1 9.1806668e-1 9.1806668e-1
3.1011984e-1 4.9700485e-1 9.0466185e-1 9.0466185e-1
3.2895984e-1 4.9700485e-1 8.9229494e-1 8.9229494e-1
3.4779984e-1 4.9700485e-1 8.8100664e-1 8.8100664e-1
3.6663983e-1 4.9700485e-1 8.7084073e-1 8.7084073e-1
3.8547983e-1 4.9700485e-1 8.6184297e-1 8.6184297e-1
4.0431982e-1 4.9700485e-1 8.5406166e-1 8.5406166e-1
4.2315982e-1 4.9700485e-1 8.4754742e-1 8.4754742e-1
4.4199982e-1 4.9700485e-1 8.4235342e-1 8.4235342e-1
4.6083981e-1 4.9700485e-1 8.3853528e-1 8.3853528e-1
4.7967981e-1 4.9700485e-1 8.3615083e-1 8.3615083e-1
4.985198e-1 4.9700485e-1 8.3526053e-1 8.3526053e-1
5.173598e-1 4.9700485e-1 8.3592717e-1 8.3592717e-1
5.361998e-1 4.9700485e-1 8.3821594e-1 8.3821594e-1
5.550398e-1 4.9700485e-1 8.4219447e-1 8.4219447e-1
5.738799e-1 4.9700485e-1 8.479329e-1 8.479329e-1
5.927197e-1 4.9700485e-1 8.5550356e-1 8.5550356e-1
6.115598e-1 4.9700485e-1 8.6498132e-1 8.6498132e-1
6.303998e-1 4.9700485e-1 8.7644379e-1 8.7644379e-1
6.492398e-1 4.9700485e-1 8.8997038e-1 8.8997038e-1
6.680798e-1 4.9700485e-1 9.0564352e-1 9.0564352e-1
6.869197e-1 4.9700485e-1 9.235473e-1 9.235473e-1
7.057597e-1 4.9700485e-1 9.4376926e-1 9.4376926e-1
7.245998e-1 4.9700485e-1 9.663986e-1 9.663986e-1
7.434398e-1 4.9700485e-1 9.9152702e-1 9.9152702e-1
7.622798e-1 4.9700485e-1 1.0192488e0 1.0192488e0
7.811197e-1 4.9700485e-1 1.0496606e0 1.0496606e0
7.999597e-1 4.9700485e-1 1.0828616e0 1.0828616e0

-5.0e-1 5.1149585e-1 2.2783472e0 2.2783472e0
-4.8116e-1 5.1149585e-1 2.2263655e0 2.2263655e0
-4.6232e-1 5.1149585e-1 2.1758827e0 2.1758827e0
-4.4348001e-1 5.1149585e-1 2.1268379e0 2.1268379e0
-4.2464001e-1 5.1149585e-1 2.0791745e0 2.0791745e0
-4.0580002e-1 5.1149585e-1 2.0328352e0 2.0328352e0
-3.8696002e-1 5.1149585e-1 1.9877669e0 1.9877669e0
-3.6812003e-1 5.1149585e-1 1.9439185e0 1.9439185e0
-3.4928003e-1 5.1149585e-1 1.9012415e0 1.9012415e0
-3.3044003e-1 5.1149585e-1 1.8596915e0 1.8596915e0
-3.1160004e-1 5.1149585e-1 1.8192233e0 1.8192233e0
-2.9276004e-1 5.1149585e-1 1.779797e0 1.779797e0
-2.7392004e-1 5.1149585e-1 1.7413718e0 1.7413718e0
-2.5508005e-1 5.1149585e-1 1.7039127e0 1.7039127e0
-2.3624005e-1 5.1149585e-1 1.6673851e0 1.6673851e0
-2.1740005e-1 5.1149585e-1 1.6317577e0 1.6317577e0
-1.9856006e-1 5.1149585e-1 1.5970015e0 1.5970015e0
-1.7972006e-1 5.1149585e-1 1.5630898e0 1.5630898e0
-1.6088007e-1 5.1149585e-1 1.5299983e0 1.5299983e0
-1.4204007e-1 5.1149585e-1 1.497705e0 1.497705e0
-1.2320007e-1 5.1149585e-1 1.4661905e0 1.4661905e0
-1.0436008e-1 5.1149585e-1 1.4354378e0 1.4354378e0
-8.552008e-2 5.1149585e-1 1.4054321e0 1.4054321e0
-6.668008e-2 5.1149585e-1 1.3761621e0 1.3761621e0
-4.784009e-2 5.1149585e-1 1.3476167e0 1.3476167e0
-2.900009e-2 5.1149585e-1 1.3197896e0 1.3197896e0
-1.01601e-2 5.1149585e-1 1.292675e0 1.292675e0
8.6799e-3 5.1149585e-1 1.2662712e0 1.2662712e0
2.75199e-2 5.1149585e-1 1.2405779e0 1.2405779e0
4.63599e-2 5.1149585e-1 1.215597e0 1.215597e0
6.519989e-2 5.1149585e-1 1.1913335e0 1.1913335e0
8.403989e-2 5.1149585e-1 1.1677945e0 1.1677945e0
1.0287988e-1 5.1149585e-1 1.1449898e0 1.1449898e0
1.2171988e-1 5.1149585e-1 1.1229314e0 1.1229314e0
1.4055988e-1 5.1149585e-1 1.1016335e0 1.1016335e0
1.5939987e-1 5.1149585e-1 1.0811128e0 1.0811128e0
1.7823987e-1 5.1149585e-1 1.0613889e0 1.0613889e0
1.9707986e-1 5.1149585e-1 1.0424832e0 1.0424832e0
2.1591986e-1 5.1149585e-1 1.0244203e0 1.0244203e0
2.3475986e-1 5.1149585e-1 1.007226e0 1.007226e0
2.5359985e-1 5.1149585e-1 9.9092987e-1 9.9092987e-1
2.7243985e-1 5.1149585e-1 9.7556279e-1 9.7556279e-1
2.9127985e-1 5.1149585e-1 9.6115883e-1 9.6115883e-1
3.1011984e-1 5.1149585e-1 9.47754e-1 9.47754e-1
3.2895984e-1 5.1149585e-1 9.3538708e-1 9.3538708e-1
3.4779984e-1 5.1149585e-1 9.2409879e-1 9.2409879e-1
3.6663983e-1 5.1149585e-1 9.1393288e-1 9.1393288e-1
3.8547983e-1 5.1149585e-1 9.0493512e-1 9.0493512e-1
4.0431982e-1 5.1149585e-1 8.9715381e-1 8.9715381e-1
4.2315982e-1 5.1149585e-1 8.9063957e-1 8.9063957e-1
4.4199982e-1 5.1149585e-1 8.8544557e-1 8.8544557e-1
4.6083981e-1 5.1149585e-1 8.8162743e-1 8.8162743e-1
4.7967981e-1 5.1149585e-1 8.7924298e-1 8.7924298e-1
4.985198e-1 5.1149585e-1 8.7835268e-1 8.7835268e-1
5.173598e-1 5.1149585e-1 8.7901932e-1 8.7901932e-1
5.361998e-1 5.1149585e-1 8.8130809e-1 8.8130809e-1
5.550398e-1 5.1149585e-1 8.8528662e-1 8.8528662e-1
5.738799e-1 5.1149585e-1 8.9102505e-1 8.9102505e-1
5.927197e-1 5.1149585e-1 8.985957e-1 8.985957e-1
6.115598e-1 5.1149585e-1 9.0807347e-1 9.0807347e-1
6.303998e-1 5.1149585e-1 9.1953593e-1 9.1953593e-1
6.492398e-1 5.1149585e-1 9.3306253e-1 9.3306253e-1
6.680798e-1 5.1149585e-1 9.4873567e-1 9.4873567e-1
6.869197e-1 5.1149585e-1 9.6663945e-1 9.6663945e-1
7.057597e-1 5.1149585e-1 9.868614e-1 9.868614e-1
7.245998e-1 5.1149585e-1 1.0094907e0 1.0094907e0
7.434398e-1 5.1149585e-1 1.0346191e0 1.0346191e0
7.622798e-1 5.1149585e-1 1.062341e0 1.062341e0
7.811197e-1 5.1149585e-1 1.0927527e0 1.0927527e0
7.999597e-1 5.1149585e-1 1.1259537e0 1.1259537e0

-5.0e-1 5.2598685e-1 2.3228044e0 2.3228044e0
-4.8116e-1 5.2598685e-1 2.2708228e0 2.2708228e0
-4.6232e-1 5.2598685e-1 2.22034e0 2.22034e0
-4.4348001e-1 5.2598685e-1 2.1712952e0 2.1712952e0
-4.2464001e-1 5.2598685e-1 2.1236317e0 2.1236317e0
-4.0580002e-1 5.2598685e-1 2.0772925e0 2.0772925e0
-3.8696002e-1 5.2598685e-1 2.0322241e0 2.0322241e0
-3.6812003e-1 5.2598685e-1 1.9883757e0 1.9883757e0
-3.4928003e-1 5.2598685e-1 1.9456987e0 1.9456987e0
-3.3044003e-1 5.2598685e-1 1.9041487e0 1.9041487e0
-3.1160004e-1 5.2598685e-1 1.8636806e0 1.8636806e0
-2.9276004e-1 5.2598685e-1 1.8242543e0 1.8242543e0
-2.7392004e-1 5.2598685e-1 1.785829e0 1.785829e0
-2.5508005e-1 5.2598685e-1 1.7483699e0 1.7483699e0
-2.3624005e-1 5.2598685e-1 1.7118423e0 1.7118423e0
-2.1740005e-1 5.2598685e-1 1.6762149e0 1.6762149e0
-1.9856006e-1 5.2598685e-1 1.6414587e0 1.6414587e0
-1.7972006e-1 5.2598685e-1 1.607547e0 1.607547e0
-1.6088007e-1 5.2598685e-1 1.5744556e0 1.5744556e0
-1.4204007e-1 5.2598685e-1 1.5421622e0 1.5421622e0
-1.2320007e-1 5.2598685e-1 1.5106477e0 1.5106477e0
-1.0436008e-1 5.2598685e-1 1.479895e0 1.479895e0
-8.552008e-2 5.2598685e-1 1.4498894e0 1.4498894e0
-6.668008e-2 5.2598685e-1 1.4206194e0 1.4206194e0
-4.784009e-2 5.2598685e-1 1.392074e0 1.392074e0
-2.900009e-2 5.2598685e-1 1.3642468e0 1.3642468e0
-1.01601e-2 5.2598685e-1 1.3371323e0 1.3371323e0
8.6799e-3 5.2598685e-1 1.3107285e0 1.3107285e0
2.75199e-2 5.2598685e-1 1.2850351e0 1.2850351e0
4.63599e-2 5.2598685e-1 1.2600542e0 1.2600542e0
6.519989e-2 5.2598685e-1 1.2357907e0 1.2357907e0
8.403989e-2 5.2598685e-1 1.2122517e0 1.2122517e0
1.0287988e-1 5.2598685e-1 1.189447e0 1.189447e0
1.2171988e-1 5.2598685e-1 1.1673886e0 1.1673886e0
1.4055988e-1 5.2598685e-1 1.1460907e0 1.1460907e0
1.5939987e-1 5.2598685e-1 1.12557e0 1.12557e0
1.7823987e-1 5.2598685e-1 1.1058461e0 1.1058461e0
1.9707986e-1 5.2598685e-1 1.0869405e0 1.0869405e0
2.1591986e-1 5.2598685e-1 1.0688776e0 1.0688776e0
2.3475986e-1 5.2598685e-1 1.0516832e0 1.0516832e0
2.5359985e-1 5.2598685e-1 1.035387e0 1.035387e0
2.7243985e-1 5.2598685e-1 1.02002e0 1.02002e0
2.9127985e-1 5.2598685e-1 1.005616e0 1.005616e0
3.1011984e-1 5.2598685e-1 9.9221127e-1 9.9221127e-1
3.2895984e-1 5.2598685e-1 9.7984436e-1 9.7984436e-1
3.4779984e-1 5.2598685e-1 9.6855606e-1 9.6855606e-1
3.6663983e-1 5.2598685e-1 9.5839015e-1 9.5839015e-1
3.8547983e-1 5.2598685e-1 9.493924e-1 9.493924e-1
4.0431982e-1 5.2598685e-1 9.4161108e-1 9.4161108e-1
4.2315982e-1 5.2598685e-1 9.3509685e-1 9.3509685e-1
4.4199982e-1 5.2598685e-1 9.2990285e-1 9.2990285e-1
4.6083981e-1 5.2598685e-1 9.260847e-1 9.260847e-1
4.7967981e-1 5.2598685e-1 9.2370026e-1 9.2370026e-1
4.985198e-1 5.2598685e-1 9.2280995e-1 9.2280995e-1
5.173598e-1 5.2598685e-1 9.234766e-1 9.234766e-1
5.361998e-1 5.2598685e-1 9.2576537e-1 9.2576537e-1
5.550398e-1 5.2598685e-1 9.297439e-1 9.297439e-1
5.738799e-1 5.2598685e-1 9.3548233e-1 9.3548233e-1
5.927197e-1 5.2598685e-1 9.4305298e-1 9.4305298e-1
6.115598e-1 5.2598685e-1 9.5253075e-1 9.5253075e-1
6.303998e-1 5.2598685e-1 9.6399321e-1 9.6399321e-1
6.492398e-1 5.2598685e-1 9.775198e-1 9.775198e-1
6.680798e-1 5.2598685e-1 9.9319295e-1 9.9319295e-1
6.869197e-1 5.2598685e-1 1.0110966e0 1.0110966e0
7.057597e-1 5.2598685e-1 1.0313185e0 1.0313185e0
7.245998e-1 5.2598685e-1 1.0539479e0 1.0539479e0
7.434398e-1 5.2598685e-1 1.0790762e0 1.0790762e0
7.622798e-1 5.2598685e-1 1.1067982e0 1.1067982e0
7.811197e-1 5.2598685e-1 1.13721e0 1.13721e0
7.999597e-1 5.2598685e-1 1.1704109e0 1.1704109e0

-5.0e-1 5.4047784e-1 2.3686166e0 2.3686166e0
-4.8116e-1 5.4047784e-1 2.316635e0 2.316635e0
-4.6232e-1 5.4047784e-1 2.2661522e0 2.2661522e0
-4.4348001e-1 5.4047784e-1 2.2171074e0 2.2171074e0
-4.2464001e-1 5.4047784e-1 2.169444e0 2.169444e0
-4.0580002e-1 5.4047784e-1 2.1231047e0 2.1231047e0
-3.8696002e-1 5.4047784e-1 2.0780363e0 2.0780363e0
-3.6812003e-1 5.4047784e-1 2.034188e0 2.034188e0
-3.4928003e-1 5.4047784e-1 1.991511e0 1.991511e0
-3.3044003e-1 5.4047784e-1 1.949961e0 1.949961e0
-3.1160004e-1 5.4047784e-1 1.9094928e0 1.9094928e0
-2.9276004e-1 5.4047784e-1 1.8700665e0 1.8700665e0
-2.7392004e-1 5.4047784e-1 1.8316412e0 1.8316412e0
-2.5508005e-1 5.4047784e-1 1.7941821e0 1.7941821e0
-2.3624005e-1 5.4047784e-1 1.7576546e0 1.7576546e0
-2.1740005e-1 5.4047784e-1 1.7220271e0 1.7220271e0
-1.9856006e-1 5.4047784e-1 1.687271e0 1.687271e0
-1.7972006e-1 5.4047784e-1 1.6533592e0 1.6533592e0
-1.6088007e-1 5.4047784e-1 1.6202678e0 1.6202678e0
-1.4204007e-1 5.4047784e-1 1.5879744e0 1.5879744e0
-1.2320007e-1 5.4047784e-1 1.55646e0 1.55646e0
-1.0436008e-1 5.4047784e-1 1.5257072e0 1.5257072e0
-8.552008e-2 5.4047784e-1 1.4957016e0 1.4957016e0
-6.668008e-2 5.4047784e-1 1.4664316e0 1.4664316e0
-4.784009e-2 5.4047784e-1 1.4378862e0 1.4378862e0
-2.900009e-2 5.4047784e-1 1.410059e0 1.410059e0
-1.01601e-2 5.4047784e-1 1.3829445e0 1.3829445e0
8.6799e-3 5.4047784e-1 1.3565407e0 1.3565407e0
2.75199e-2 5.4047784e-1 1.3308473e0 1.3308473e0
4.63599e-2 5.4047784e-1 1.3058664e0 1.3058664e0
6.519989e-2 5.4047784e-1 1.281603e0 1.281603e0
8.403989e-2 5.4047784e-1 1.258064e0 1.258064e0
1.0287988e-1 5.4047784e-1 1.2352592e0 1.2352592e0
1.2171988e-1 5.4047784e-1 1.2132008e0 1.2132008e0
1.4055988e-1 5.4047784e-1 1.1919028e0 1.1919028e0
1.5939987e-1 5.4047784e-1 1.1713823e0 1.1713823e0
1.7823987e-1 5.4047784e-1 1.1516583e0 1.1516583e0
1.9707986e-1 5.4047784e-1 1.1327527e0 1.1327527e0
2.1591986e-1 5.4047784e-1 1.1146898e0 1.1146898e0
2.3475986e-1 5.4047784e-1 1.0974954e0 1.0974954e0
2.5359985e-1 5.4047784e-1 1.0811992e0 1.0811992e0
2.7243985e-1 5.4047784e-1 1.0658322e0 1.0658322e0
2.9127985e-1 5.4047784e-1 1.0514282e0 1.0514282e0
3.1011984e-1 5.4047784e-1 1.0380234e0 1.0380234e0
3.2895984e-1 5.4047784e-1 1.0256564e0 1.0256564e0
3.4779984e-1 5.4047784e-1 1.0143681e0 1.0143681e0
3.6663983e-1 5.4047784e-1 1.0042023e0 1.0042023e0
3.8547983e-1 5.4047784e-1 9.9520453e-1 9.9520453e-1
4.0431982e-1 5.4047784e-1 9.8742322e-1 9.8742322e-1
4.2315982e-1 5.4047784e-1 9.8090898e-1 9.8090898e-1
4.4199982e-1 5.4047784e-1 9.7571498e-1 9.7571498e-1
4.6083981e-1 5.4047784e-1 9.7189684e-1 9.7189684e-1
4.7967981e-1 5.4047784e-1 9.6951239e-1 9.6951239e-1
4.985198e-1 5.4047784e-1 9.6862209e-1 9.6862209e-1
5.173598e-1 5.4047784e-1 9.6928873e-1 9.6928873e-1
5.361998e-1 5.4047784e-1 9.715775e-1 9.715775e-1
5.550398e-1 5.4047784e-1 9.7555603e-1 9.7555603e-1
5.738799e-1 5.4047784e-1 9.8129446e-1 9.8129446e-1
5.927197e-1 5.4047784e-1 9.8886511e-1 9.8886511e-1
6.115598e-1 5.4047784e-1 9.9834288e-1 9.9834288e-1
6.303998e-1 5.4047784e-1 1.0098053e0 1.0098053e0
6.492398e-1 5.4047784e-1 1.0233319e0 1.0233319e0
6.680798e-1 5.4047784e-1 1.039005e0 1.039005e0
6.869197e-1 5.4047784e-1 1.0569089e0 1.0569089e0
7.057597e-1 5.4047784e-1 1.0771307e0 1.0771307e0
7.245998e-1 5.4047784e-1 1.0997601e0 1.0997601e0
7.434398e-1 5.4047784e-1 1.1248886e0 1.1248886e0
7.622798e-1 5.4047784e-1 1.1526103e0 1.1526103e0
7.811197e-1 5.4047784e-1 1.1830222e0 1.1830222e0
7.999597e-1 5.4047784e-1 1.2162231e0 1.2162231e0

-5.0e-1 5.5496884e-1 2.415773e0 2.415773e0
-4.8116e-1 5.5496884e-1 2.3637914e0 2.3637914e0
-4.6232e-1 5.5496884e-1 2.3133086e0 2.3133086e0
-4.4348001e-1 5.5496884e-1 2.2642638e0 2.2642638e0
-4.2464001e-1 5.5496884e-1 2.2166003e0 2.2166003e0
-4.0580002e-1 5.5496884e-1 2.1702611e0 2.1702611e0
-3.8696002e-1 5.5496884e-1 2.1251927e0 2.1251927e0
-3.6812003e-1 5.5496884e-1 2.0813443e0 2.0813443e0
-3.4928003e-1 5.5496884e-1 2.0386673e0 2.0386673e0
-3.3044003e-1 5.5496884e-1 1.9971173e0 1.9971173e0
-3.1160004e-1 5.5496884e-1 1.9566492e0 1.9566492e0
-2.9276004e-1 5.5496884e-1 1.9172229e0 1.9172229e0
-2.7392004e-1 5.5496884e-1 1.8787976e0 1.8787976e0
-2.5508005e-1 5.5496884e-1 1.8413385e0 1.8413385e0
-2.3624005e-1 5.5496884e-1 1.804811e0 1.804811e0
-2.1740005e-1 5.5496884e-1 1.7691835e0 1.7691835e0
-1.9856006e-1 5.5496884e-1 1.7344273e0 1.7344273e0
-1.7972006e-1 5.5496884e-1 1.7005156e0 1.7005156e0
-1.6088007e-1 5.5496884e-1 1.6674242e0 1.6674242e0
-1.4204007e-1 5.5496884e-1 1.6351308e0 1.6351308e0
-1.2320007e-1 5.5496884e-1 1.6036163e0 1.6036163e0
-1.0436008e-1 5.5496884e-1 1.5728636e0 1.5728636e0
-8.552008e-2 5.5496884e-1 1.542858e0 1.542858e0
-6.668008e-2 5.5496884e-1 1.513588e0 1.513588e0
-4.784009e-2 5.5496884e-1 1.4850426e0 1.4850426e0
-2.900009e-2 5.5496884e-1 1.4572154e0 1.4572154e0
-1.01601e-2 5.5496884e-1 1.4301009e0 1.4301009e0
8.6799e-3 5.5496884e-1 1.403697e0 1.403697e0
2.75199e-2 5.5496884e-1 1.3780037e0 1.3780037e0
4.63599e-2 5.5496884e-1 1.3530228e0 1.3530228e0
6.519989e-2 5.5496884e-1 1.3287593e0 1.3287593e0
8.403989e-2 5.5496884e-1 1.3052205e0 1.3052205e0
1.0287988e-1 5.5496884e-1 1.2824156e0 1.2824156e0
1.2171988e-1 5.5496884e-1 1.2603572e0 1.2603572e0
1.4055988e-1 5.5496884e-1 1.2390591e0 1.2390591e0
1.5939987e-1 5.5496884e-1 1.2185387e0 1.2185387e0
1.7823987e-1 5.5496884e-1 1.1988147e0 1.1988147e0
1.9707986e-1 5.5496884e-1 1.179909e0 1.179909e0
2.1591986e-1 5.5496884e-1 1.1618462e0 1.1618462e0
2.3475986e-1 5.5496884e-1 1.1446518e0 1.1446518e0
2.5359985e-1 5.5496884e-1 1.1283556e0 1.1283556e0
2.7243985e-1 5.5496884e-1 1.1129886e0 1.1129886e0
2.9127985e-1 5.5496884e-1 1.0985846e0 1.0985846e0
3.1011984e-1 5.5496884e-1 1.0851797e0 1.0851797e0
3.2895984e-1 5.5496884e-1 1.0728128e0 1.0728128e0
3.4779984e-1 5.5496884e-1 1.0615245e0 1.0615245e0
3.6663983e-1 5.5496884e-1 1.0513586e0 1.0513586e0
3.8547983e-1 5.5496884e-1 1.0423608e0 1.0423608e0
4.0431982e-1 5.5496884e-1 1.0345796e0 1.0345796e0
4.2315982e-1 5.5496884e-1 1.0280653e0 1.0280653e0
4.4199982e-1 5.5496884e-1 1.0228712e0 1.0228712e0
4.6083981e-1 5.5496884e-1 1.0190532e0 1.0190532e0
4.7967981e-1 5.5496884e-1 1.0166687e0 1.0166687e0
4.985198e-1 5.5496884e-1 1.0157784e0 1.0157784e0
5.173598e-1 5.5496884e-1 1.016445e0 1.016445e0
5.361998e-1 5.5496884e-1 1.0187338e0 1.0187338e0
5.550398e-1 5.5496884e-1 1.0227124e0 1.0227124e0
5.738799e-1 5.5496884e-1 1.0284508e0 1.0284508e0
5.927197e-1 5.5496884e-1 1.0360214e0 1.0360214e0
6.115598e-1 5.5496884e-1 1.0454993e0 1.0454993e0
6.303998e-1 5.5496884e-1 1.0569617e0 1.0569617e0
6.492398e-1 5.5496884e-1 1.0704883e0 1.0704883e0
6.680798e-1 5.5496884e-1 1.0861613e0 1.0861613e0
6.869197e-1 5.5496884e-1 1.1040652e0 1.1040652e0
7.057597e-1 5.5496884e-1 1.1242871e0 1.1242871e0
7.245998e-1 5.5496884e-1 1.1469165e0 1.1469165e0
7.434398e-1 5.5496884e-1 1.172045e0 1.172045e0
7.622798e-1 5.5496884e-1 1.1997667e0 1.1997667e0
7.811197e-1 5.5496884e-1 1.2301785e0 1.2301785e0
7.999597e-1 5.5496884e-1 1.2633795e0 1.2633795e0

-5.0e-1 5.6945984e-1 2.4642653e0 2.4642653e0
-4.8116e-1 5.6945984e-1 2.4122836e0 2.4122836e0
-4.6232e-1 5.6945984e-1 2.3618008e0 2.3618008e0
-4.4348001e-1 5.6945984e-1 2.312756e0 2.312756e0
-4.2464001e-1 5.6945984e-1 2.2650926e0 2.2650926e0
-4.0580002e-1 5.6945984e-1 2.2187534e0 2.2187534e0
-3.8696002e-1 5.6945984e-1 2.173685e0 2.173685e0
-3.6812003e-1 5.6945984e-1 2.1298366e0 2.1298366e0
-3.4928003e-1 5.6945984e-1 2.0871596e0 2.0871596e0
-3.3044003e-1 5.6945984e-1 2.0456096e0 2.0456096e0
-3.1160004e-1 5.6945984e-1 2.0051414e0 2.0051414e0
-2.9276004e-1 5.6945984e-1 1.9657152e0 1.9657152e0
-2.7392004e-1 5.6945984e-1 1.9272899e0 1.9272899e0
-2.5508005e-1 5.6945984e-1 1.8898308e0 1.8898308e0
-2.3624005e-1 5.6945984e-1 1.8533032e0 1.8533032e0
-2.1740005e-1 5.6945984e-1 1.8176758e0 1.8176758e0
-1.9856006e-1 5.6945984e-1 1.7829196e0 1.7829196e0
-1.7972006e-1 5.6945984e-1 1.7490079e0 1.7490079e0
-1.6088007e-1 5.6945984e-1 1.7159164e0 1.7159164e0
-1.4204007e-1 5.6945984e-1 1.683623e0 1.683623e0
-1.2320007e-1 5.6945984e-1 1.6521086e0 1.6521086e0
-1.0436008e-1 5.6945984e-1 1.6213559e0 1.6213559e0
-8.552008e-2 5.6945984e-1 1.5913503e0 1.5913503e0
-6.668008e-2 5.6945984e-1 1.5620802e0 1.5620802e0
-4.784009e-2 5.6945984e-1 1.5335349e0 1.5335349e0
-2.900009e-2 5.6945984e-1 1.5057077e0 1.5057077e0
-1.01601e-2 5.6945984e-1 1.4785931e0 1.4785931e0
8.6799e-3 5.6945984e-1 1.4521893e0 1.4521893e0
2.75199e-2 5.6945984e-1 1.426496e0 1.426496e0
4.63599e-2 5.6945984e-1 1.401515e0 1.401515e0
6.519989e-2 5.6945984e-1 1.3772516e0 1.3772516e0
8.403989e-2 5.6945984e-1 1.3537128e0 1.3537128e0
1.0287988e-1 5.6945984e-1 1.3309079e0 1.3309079e0
1.2171988e-1 5.6945984e-1 1.3088495e0 1.3088495e0
1.4055988e-1 5.6945984e-1 1.2875514e0 1.2875514e0
1.5939987e-1 5.6945984e-1 1.267031e0 1.267031e0
1.7823987e-1 5.6945984e-1 1.247307e0 1.247307e0
1.9707986e-1 5.6945984e-1 1.2284013e0 1.2284013e0
2.1591986e-1 5.6945984e-1 1.2103384e0 1.2103384e0
2.3475986e-1 5.6945984e-1 1.193144e0 1.193144e0
2.5359985e-1 5.6945984e-1 1.1768478e0 1.1768478e0
2.7243985e-1 5.6945984e-1 1.1614809e0 1.1614809e0
2.9127985e-1 5.6945984e-1 1.1470769e0 1.1470769e0
3.1011984e-1 5.6945984e-1 1.133672e0 1.133672e0
3.2895984e-1 5.6945984e-1 1.1213051e0 1.1213051e0
3.4779984e-1 5.6945984e-1 1.1100168e0 1.1100168e0
3.6663983e-1 5.6945984e-1 1.0998509e0 1.0998509e0
3.8547983e-1 5.6945984e-1 1.0908531e0 1.0908531e0
4.0431982e-1 5.6945984e-1 1.0830719e0 1.0830719e0
4.2315982e-1 5.6945984e-1 1.0765576e0 1.0765576e0
4.4199982e-1 5.6945984e-1 1.0713635e0 1.0713635e0
4.6083981e-1 5.6945984e-1 1.0675455e0 1.0675455e0
4.7967981e-1 5.6945984e-1 1.065161e0 1.065161e0
4.985198e-1 5.6945984e-1 1.0642706e0 1.0642706e0
5.173598e-1 5.6945984e-1 1.0649373e0 1.0649373e0
5.361998e-1 5.6945984e-1 1.0672261e0 1.0672261e0
5.550398e-1 5.6945984e-1 1.0712047e0 1.0712047e0
5.738799e-1 5.6945984e-1 1.076943e0 1.076943e0
5.927197e-1 5.6945984e-1 1.0845137e0 1.0845137e0
6.115598e-1 5.6945984e-1 1.0939915e0 1.0939915e0
6.303998e-1 5.6945984e-1 1.105454e0 1.105454e0
6.492398e-1 5.6945984e-1 1.1189806e0 1.1189806e0
6.680798e-1 5.6945984e-1 1.1346536e0 1.1346536e0
6.869197e-1 5.6945984e-1 1.1525575e0 1.1525575e0
7.057597e-1 5.6945984e-1 1.1727794e0 1.1727794e0
7.245998e-1 5.6945984e-1 1.1954088e0 1.1954088e0
7.434398e-1 5.6945984e-1 1.2205371e0 1.2205371e0
7.622798e-1 5.6945984e-1 1.2482591e0 1.2482591e0
7.811197e-1 5.6945984e-1 1.2786708e0 1.2786708e0
7.999597e-1 5.6945984e-1 1.3118718e0 1.3118718e0

-5.0e-1 5.8395084e-1 2.5140843e0 2.5140843e0
-4.8116e-1 5.8395084e-1 2.4621027e0 2.4621027e0
-4.6232e-1 5.8395084e-1 2.4116199e0 2.4116199e0
-4.4348001e-1 5.8395084e-1 2.362575e0 2.362575e0
-4.2464001e-1 5.8395084e-1 2.3149117e0 2.3149117e0
-4.0580002e-1 5.8395084e-1 2.2685724e0 2.2685724e0
-3.8696002e-1 5.8395084e-1 2.223504e0 2.223504e0
-3.6812003e-1 5.8395084e-1 2.1796556e0 2.1796556e0
-3.4928003e-1 5.8395084e-1 2.1369786e0 2.1369786e0
-3.3044003e-1 5.8395084e-1 2.0954286e0 2.0954286e0
-3.1160004e-1 5.8395084e-1 2.0549605e0 2.0549605e0
-2.9276004e-1 5.8395084e-1 2.015534e0 2.015534e0
-2.7392004e-1 5.8395084e-1 1.9771089e0 1.9771089e0
-2.5508005e-1 5.8395084e-1 1.9396498e0 1.9396498e0
-2.3624005e-1 5.8395084e-1 1.9031221e0 1.9031221e0
-2.1740005e-1 5.8395084e-1 1.8674948e0 1.8674948e0
-1.9856006e-1 5.8395084e-1 1.8327385e0 1.8327385e0
-1.7972006e-1 5.8395084e-1 1.7988268e0 1.7988268e0
-1.6088007e-1 5.8395084e-1 1.7657355e0 1.7657355e0
-1.4204007e-1 5.8395084e-1 1.7334421e0 1.7334421e0
-1.2320007e-1 5.8395084e-1 1.7019275e0 1.7019275e0
-1.0436008e-1 5.8395084e-1 1.6711748e0 1.6711748e0
-8.552008e-2 5.8395084e-1 1.6411693e0 1.6411693e0
-6.668008e-2 5.8395084e-1 1.6118991e0 1.6118991e0
-4.784009e-2 5.8395084e-1 1.5833539e0 1.5833539e0
-2.900009e-2 5.8395084e-1 1.5555266e0 1.5555266e0
-1.01601e-2 5.8395084e-1 1.5284122e0 1.5284122e0
8.6799e-3 5.8395084e-1 1.5020084e0 1.5020084e0
2.75199e-2 5.8395084e-1 1.476315e0 1.476315e0
4.63599e-2 5.8395084e-1 1.451334e0 1.451334e0
6.519989e-2 5.8395084e-1 1.4270705e0 1.4270705e0
8.403989e-2 5.8395084e-1 1.4035316e0 1.4035316e0
1.0287988e-1 5.8395084e-1 1.380727e0 1.380727e0
1.2171988e-1 5.8395084e-1 1.3586684e0 1.3586684e0
1.4055988e-1 5.8395084e-1 1.3373705e0 1.3373705e0
1.5939987e-1 5.8395084e-1 1.3168498e0 1.3168498e0
1.7823987e-1 5.8395084e-1 1.2971259e0 1.2971259e0
1.9707986e-1 5.8395084e-1 1.2782204e0 1.2782204e0
2.1591986e-1 5.8395084e-1 1.2601573e0 1.2601573e0
2.3475986e-1 5.8395084e-1 1.2429631e0 1.2429631e0
2.5359985e-1 5.8395084e-1 1.2266669e0 1.2266669e0
2.7243985e-1 5.8395084e-1 1.2112997e0 1.2112997e0
2.9127985e-1 5.8395084e-1 1.1968958e0 1.1968958e0
3.1011984e-1 5.8395084e-1 1.1834909e0 1.1834909e0
3.2895984e-1 5.8395084e-1 1.1711241e0 1.1711241e0
3.4779984e-1 5.8395084e-1 1.1598358e0 1.1598358e0
3.6663983e-1 5.8395084e-1 1.1496698e0 1.1496698e0
3.8547983e-1 5.8395084e-1 1.1406721e0 1.1406721e0
4.0431982e-1 5.8395084e-1 1.1328908e0 1.1328908e0
4.2315982e-1 5.8395084e-1 1.1263765e0 1.1263765e0
4.4199982e-1 5.8395084e-1 1.1211826e0 1.1211826e0
4.6083981e-1 5.8395084e-1 1.1173643e0 1.1173643e0
4.7967981e-1 5.8395084e-1 1.11498e0 1.11498e0
4.985198e-1 5.8395084e-1 1.1140897e0 1.1140897e0
5.173598e-1 5.8395084e-1 1.1147563e0 1.1147563e0
5.361998e-1 5.8395084e-1 1.1170451e0 1.1170451e0
5.550398e-1 5.8395084e-1 1.1210236e0 1.1210236e0
5.738799e-1 5.8395084e-1 1.1267621e0 1.1267621e0
5.927197e-1 5.8395084e-1 1.1343327e0 1.1343327e0
6.115598e-1 5.8395084e-1 1.1438104e0 1.1438104e0
6.303998e-1 5.8395084e-1 1.155273e0 1.155273e0
6.492398e-1 5.8395084e-1 1.1687994e0 1.1687994e0
6.680798e-1 5.8395084e-1 1.1844727e0 1.1844727e0
6.869197e-1 5.8395084e-1 1.2023764e0 1.2023764e0
7.057597e-1 5.8395084e-1 1.2225984e0 1.2225984e0
7.245998e-1 5.8395084e-1 1.2452277e0 1.2452277e0
7.434398e-1 5.8395084e-1 1.2703561e0 1.2703561e0
7.622798e-1 5.8395084e-1 1.298078e0 1.298078e0
7.811197e-1 5.8395084e-1 1.3284897e0 1.3284897e0
7.999597e-1 5.8395084e-1 1.3616908e0 1.3616908e0

-5.0e-1 5.9844183e-1 2.5652225e0 2.5652225e0
-4.8116e-1 5.9844183e-1 2.5132408e0 2.5132408e0
-4.6232e-1 5.9844183e-1 2.462758e0 2.462758e0
-4.4348001e-1 5.9844183e-1 2.4137132e0 2.4137132e0
-4.2464001e-1 5.9844183e-1 2.3660498e0 2.3660498e0
-4.0580002e-1 5.9844183e-1 2.3197105e0 2.3197105e0
-3.8696002e-1 5.9844183e-1 2.2746422e0 2.2746422e0
-3.6812003e-1 5.9844183e-1 2.2307938e0 2.2307938e0
-3.4928003e-1 5.9844183e-1 2.1881168e0 2.1881168e0
-3.3044003e-1 5.9844183e-1 2.1465668e0 2.1465668e0
-3.1160004e-1 5.9844183e-1 2.1060986e0 2.1060986e0
-2.9276004e-1 5.9844183e-1 2.0666722e0 2.0666722e0
-2.7392004e-1 5.9844183e-1 2.028247e0 2.028247e0
-2.5508005e-1 5.9844183e-1 1.990788e0 1.990788e0
-2.3624005e-1 5.9844183e-1 1.9542603e0 1.9542603e0
-2.1740005e-1 5.9844183e-1 1.918633e0 1.918633e0
-1.9856006e-1 5.9844183e-1 1.8838766e0 1.8838766e0
-1.7972006e-1 5.9844183e-1 1.8499649e0 1.8499649e0
-1.6088007e-1 5.9844183e-1 1.8168736e0 1.8168736e0
-1.4204007e-1 5.9844183e-1 1.7845802e0 1.7845802e0
-1.2320007e-1 5.9844183e-1 1.7530656e0 1.7530656e0
-1.0436008e-1 5.9844183e-1 1.722313e0 1.722313e0
-8.552008e-2 5.9844183e-1 1.6923074e0 1.6923074e0
-6.668008e-2 5.9844183e-1 1.6630373e0 1.6630373e0
-4.784009e-2 5.9844183e-1 1.634492e0 1.634492e0
-2.900009e-2 5.9844183e-1 1.6066647e0 1.6066647e0
-1.01601e-2 5.9844183e-1 1.5795503e0 1.5795503e0
8.6799e-3 5.9844183e-1 1.5531465e0 1.5531465e0
2.75199e-2 5.9844183e-1 1.5274532e0 1.5274532e0
4.63599e-2 5.9844183e-1 1.5024722e0 1.5024722e0
6.519989e-2 5.9844183e-1 1.4782086e0 1.4782086e0
8.403989e-2 5.9844183e-1 1.4546698e0 1.4546698e0
1.0287988e-1 5.9844183e-1 1.4318651e0 1.4318651e0
1.2171988e-1 5.9844183e-1 1.4098065e0 1.4098065e0
1.4055988e-1 5.9844183e-1 1.3885086e0 1.3885086e0
1.5939987e-1 5.9844183e-1 1.367988e0 1.367988e0
1.7823987e-1 5.9844183e-1 1.348264e0 1.348264e0
1.9707986e-1 5.9844183e-1 1.3293585e0 1.3293585e0
2.1591986e-1 5.9844183e-1 1.3112955e0 1.3112955e0
2.3475986e-1 5.9844183e-1 1.2941013e0 1.2941013e0
2.5359985e-1 5.9844183e-1 1.277805e0 1.277805e0
2.7243985e-1 5.9844183e-1 1.2624379e0 1.2624379e0
2.9127985e-1 5.9844183e-1 1.2480339e0 1.2480339e0
3.1011984e-1 5.9844183e-1 1.234629e0 1.234629e0
3.2895984e-1 5.9844183e-1 1.2222623e0 1.2222623e0
3.4779984e-1 5.9844183e-1 1.210974e0 1.210974e0
3.6663983e-1 5.9844183e-1 1.200808e0 1.200808e0
3.8547983e-1 5.9844183e-1 1.1918103e0 1.1918103e0
4.0431982e-1 5.9844183e-1 1.184029e0 1.184029e0
4.2315982e-1 5.9844183e-1 1.1775146e0 1.1775146e0
4.4199982e-1 5.9844183e-1 1.1723207e0 1.1723207e0
4.6083981e-1 5.9844183e-1 1.1685025e0 1.1685025e0
4.7967981e-1 5.9844183e-1 1.1661182e0 1.1661182e0
4.985198e-1 5.9844183e-1 1.1652278e0 1.1652278e0
5.173598e-1 5.9844183e-1 1.1658945e0 1.1658945e0
5.361998e-1 5.9844183e-1 1.1681833e0 1.1681833e0
5.550398e-1 5.9844183e-1 1.1721617e0 1.1721617e0
5.738799e-1 5.9844183e-1 1.1779002e0 1.1779002e0
5.927197e-1 5.9844183e-1 1.1854709e0 1.1854709e0
6.115598e-1 5.9844183e-1 1.1949486e0 1.1949486e0
6.303998e-1 5.9844183e-1 1.2064111e0 1.2064111e0
6.492398e-1 5.9844183e-1 1.2199376e0 1.2199376e0
6.680798e-1 5.9844183e-1 1.2356108e0 1.2356108e0
6.869197e-1 5.9844183e-1 1.2535146e0 1.2535146e0
7.057597e-1 5.9844183e-1 1.2737366e0 1.2737366e0
7.245998e-1 5.9844183e-1 1.2963658e0 1.2963658e0
7.434398e-1 5.9844183e-1 1.3214943e0 1.3214943e0
7.622798e-1 5.9844183e-1 1.3492162e0 1.3492162e0
7.811197e-1 5.9844183e-1 1.3796278e0 1.3796278e0
7.999597e-1 5.9844183e-1 1.412829e0 1.412829e0

-5.0e-1 6.1293283e-1 2.617672e0 2.617672e0
-4.8116e-1 6.1293283e-1 2.5656903e0 2.5656903e0
-4.6232e-1 6.1293283e-1 2.5152075e0 2.5152075e0
-4.4348001e-1 6.1293283e-1 2.4661627e0 2.4661627e0
-4.2464001e-1 6.1293283e-1 2.4184993e0 2.4184993e0
-4.0580002e-1 6.1293283e-1 2.37216e0 2.37216e0
-3.8696002e-1 6.1293283e-1 2.3270917e0 2.3270917e0
-3.6812003e-1 6.1293283e-1 2.2832433e0 2.2832433e0
-3.4928003e-1 6.1293283e-1 2.2405663e0 2.2405663e0
-3.3044003e-1 6.1293283e-1 2.1990163e0 2.1990163e0
-3.1160004e-1 6.1293283e-1 2.1585481e0 2.1585481e0
-2.9276004e-1 6.1293283e-1 2.1191217e0 2.1191217e0
-2.7392004e-1 6.1293283e-1 2.0806966e0 2.0806966e0
-2.5508005e-1 6.1293283e-1 2.0432375e0 2.0432375e0
-2.3624005e-1 6.1293283e-1 2.0067097e0 2.0067097e0
-2.1740005e-1 6.1293283e-1 1.9710825e0 1.9710825e0
-1.9856006e-1 6.1293283e-1 1.9363261e0 1.9363261e0
-1.7972006e-1 6.1293283e-1 1.9024144e0 1.9024144e0
-1.6088007e-1 6.1293283e-1 1.8693231e0 1.8693231e0
-1.4204007e-1 6.1293283e-1 1.8370297e0 1.8370297e0
-1.2320007e-1 6.1293283e-1 1.8055151e0 1.8055151e0
-1.0436008e-1 6.1293283e-1 1.7747624e0 1.7747624e0
-8.552008e-2 6.1293283e-1 1.744757e0 1.744757e0
-6.668008e-2 6.1293283e-1 1.7154868e0 1.7154868e0
-4.784009e-2 6.1293283e-1 1.6869415e0 1.6869415e0
-2.900009e-2 6.1293283e-1 1.6591142e0 1.6591142e0
-1.01601e-2 6.1293283e-1 1.6319998e0 1.6319998e0
8.6799e-3 6.1293283e-1 1.605596e0 1.605596e0
2.75199e-2 6.1293283e-1 1.5799026e0 1.5799026e0
4.63599e-2 6.1293283e-1 1.5549217e0 1.5549217e0
6.519989e-2 6.1293283e-1 1.5306581e0 1.5306581e0
8.403989e-2 6.1293283e-1 1.5071193e0 1.5071193e0
1.0287988e-1 6.1293283e-1 1.4843146e0 1.4843146e0
1.2171988e-1 6.1293283e-1 1.462256e0 1.462256e0
1.4055988e-1 6.1293283e-1 1.4409581e0 1.4409581e0
1.5939987e-1 6.1293283e-1 1.4204375e0 1.4204375e0
1.7823987e-1 6.1293283e-1 1.4007135e0 1.4007135e0
1.9707986e-1 6.1293283e-1 1.381808e0 1.381808e0
2.1591986e-1 6.1293283e-1 1.363745e0 1.363745e0
2.3475986e-1 6.1293283e-1 1.3465508e0 1.3465508e0
2.5359985e-1 6.1293283e-1 1.3302545e0 1.3302545e0
2.7243985e-1 6.1293283e-1 1.3148874e0 1.3148874e0
2.9127985e-1 6.1293283e-1 1.3004834e0 1.3004834e0
3.1011984e-1 6.1293283e-1 1.2870786e0 1.2870786e0
3.2895984e-1 6.1293283e-1 1.2747118e0 1.2747118e0
3.4779984e-1 6.1293283e-1 1.2634235e0 1.2634235e0
3.6663983e-1 6.1293283e-1 1.2532574e0 1.2532574e0
3.8547983e-1 6.1293283e-1 1.2442598e0 1.2442598e0
4.0431982e-1 6.1293283e-1 1.2364784e0 1.2364784e0
4.2315982e-1 6.1293283e-1 1.2299641e0 1.2299641e0
4.4199982e-1 6.1293283e-1 1.2247702e0 1.2247702e0
4.6083981e-1 6.1293283e-1 1.220952e0 1.220952e0
4.7967981e-1 6.1293283e-1 1.2185677e0 1.2185677e0
4.985198e-1 6.1293283e-1 1.2176773e0 1.2176773e0
5.173598e-1 6.1293283e-1 1.218344e0 1.218344e0
5.361998e-1 6.1293283e-1 1.2206328e0 1.2206328e0
5.550398e-1 6.1293283e-1 1.2246112e0 1.2246112e0
5.738799e-1 6.1293283e-1 1.2303497e0 1.2303497e0
5.927197e-1 6.1293283e-1 1.2379204e0 1.2379204e0
6.115598e-1 6.1293283e-1 1.247398e0 1.247398e0
6.303998e-1 6.1293283e-1 1.2588606e0 1.2588606e0
6.492398e-1 6.1293283e-1 1.2723871e0 1.2723871e0
6.680798e-1 6.1293283e-1 1.2880603e0 1.2880603e0
6.869197e-1 6.1293283e-1 1.305964e0 1.305964e0
7.057597e-1 6.1293283e-1 1.326186e0 1.326186e0
7.245998e-1 6.1293283e-1 1.3488153e0 1.3488153e0
7.434398e-1 6.1293283e-1 1.3739438e0 1.3739438e0
7.622798e-1 6.1293283e-1 1.4016656e0 1.4016656e0
7.811197e-1 6.1293283e-1 1.4320773e0 1.4320773e0
7.999597e-1 6.1293283e-1 1.4652785e0 1.4652785e0

-5.0e-1 6.2742383e-1 2.671425e0 2.671425e0
-4.8116e-1 6.2742383e-1 2.6194434e0 2.6194434e0
-4.6232e-1 6.2742383e-1 2.5689606e0 2.5689606e0
-4.4348001e-1 6.2742383e-1 2.5199158e0 2.5199158e0
-4.2464001e-1 6.2742383e-1 2.4722523e0 2.4722523e0
-4.0580002e-1 6.2742383e-1 2.4259131e0 2.4259131e0
-3.8696002e-1 6.2742383e-1 2.3808447e0 2.3808447e0
-3.6812003e-1 6.2742383e-1 2.3369963e0 2.3369963e0
-3.4928003e-1 6.2742383e-1 2.2943193e0 2.2943193e0
-3.3044003e-1 6.2742383e-1 2.2527693e0 2.2527693e0
-3.1160004e-1 6.2742383e-1 2.2123012e0 2.2123012e0
-2.9276004e-1 6.2742383e-1 2.1728748e0 2.1728748e0
-2.7392004e-1 6.2742383e-1 2.1344496e0 2.1344496e0
-2.5508005e-1 6.2742383e-1 2.0969905e0 2.0969905e0
-2.3624005e-1 6.2742383e-1 2.0604628e0 2.0604628e0
-2.1740005e-1 6.2742383e-1 2.0248355e0 2.0248355e0
-1.9856006e-1 6.2742383e-1 1.9900792e0 1.9900792e0
-1.7972006e-1 6.2742383e-1 1.9561674e0 1.9561674e0
-1.6088007e-1 6.2742383e-1 1.9230762e0 1.9230762e0
-1.4204007e-1 6.2742383e-1 1.8907828e0 1.8907828e0
-1.2320007e-1 6.2742383e-1 1.8592682e0 1.8592682e0
-1.0436008e-1 6.2742383e-1 1.8285155e0 1.8285155e0
-8.552008e-2 6.2742383e-1 1.79851e0 1.79851e0
-6.668008e-2 6.2742383e-1 1.7692398e0 1.7692398e0
-4.784009e-2 6.2742383e-1 1.7406946e0 1.7406946e0
-2.900009e-2 6.2742383e-1 1.7128673e0 1.7128673e0
-1.01601e-2 6.2742383e-1 1.6857529e0 1.6857529e0
8.6799e-3 6.2742383e-1 1.659349e0 1.659349e0
2.75199e-2 6.2742383e-1 1.6336557e0 1.6336557e0
4.63599e-2 6.2742383e-1 1.6086748e0 1.6086748e0
6.519989e-2 6.2742383e-1 1.5844112e0 1.5844112e0
8.403989e-2 6.2742383e-1 1.5608723e0 1.5608723e0
1.0287988e-1 6.2742383e-1 1.5380676e0 1.5380676e0
1.2171988e-1 6.2742383e-1 1.516009e0 1.516009e0
1.4055988e-1 6.2742383e-1 1.4947112e0 1.4947112e0
1.5939987e-1 6.2742383e-1 1.4741905e0 1.4741905e0
1.7823987e-1 6.2742383e-1 1.4544666e0 1.4544666e0
1.9707986e-1 6.2742383e-1 1.435561e0 1.435561e0
2.1591986e-1 6.2742383e-1 1.417498e0 1.417498e0
2.3475986e-1 6.2742383e-1 1.4003038e0 1.4003038e0
2.5359985e-1 6.2742383e-1 1.3840076e0 1.3840076e0
2.7243985e-1 6.2742383e-1 1.3686404e0 1.3686404e0
2.9127985e-1 6.2742383e-1 1.3542365e0 1.3542365e0
3.1011984e-1 6.2742383e-1 1.3408316e0 1.3408316e0
3.2895984e-1 6.2742383e-1 1.3284648e0 1.3284648e0
3.4779984e-1 6.2742383e-1 1.3171765e0 1.3171765e0
3.6663983e-1 6.2742383e-1 1.3070105e0 1.3070105e0
3.8547983e-1 6.2742383e-1 1.2980128e0 1.2980128e0
4.0431982e-1 6.2742383e-1 1.2902315e0 1.2902315e0
4.2315982e-1 6.2742383e-1 1.2837172e0 1.2837172e0
4.4199982e-1 6.2742383e-1 1.2785233e0 1.2785233e0
4.6083981e-1 6.2742383e-1 1.274705e0 1.274705e0
4.7967981e-1 6.2742383e-1 1.2723207e0 1.2723207e0
4.985198e-1 6.2742383e-1 1.2714304e0 1.2714304e0
5.173598e-1 6.2742383e-1 1.272097e0 1.272097e0
5.361998e-1 6.2742383e-1 1.2743858e0 1.2743858e0
5.550398e-1 6.2742383e-1 1.2783643e0 1.2783643e0
5.738799e-1 6.2742383e-1 1.2841028e0 1.2841028e0
5.927197e-1 6.2742383e-1 1.2916734e0 1.2916734e0
6.115598e-1 6.2742383e-1 1.3011511e0 1.3011511e0
6.303998e-1 6.2742383e-1 1.3126137e0 1.3126137e0
6.492398e-1 6.2742383e-1 1.3261401e0 1.3261401e0
6.680798e-1 6.2742383e-1 1.3418134e0 1.3418134e0
6.869197e-1 6.2742383e-1 1.3597171e0 1.3597171e0
7.057597e-1 6.2742383e-1 1.3799391e0 1.3799391e0
7.245998e-1 6.2742383e-1 1.4025684e0 1.4025684e0
7.434398e-1 6.2742383e-1 1.4276968e0 1.4276968e0
7.622798e-1 6.2742383e-1 1.4554187e0 1.4554187e0
7.811197e-1 6.2742383e-1 1.4858304e0 1.4858304e0
7.999597e-1 6.2742383e-1 1.5190315e0 1.5190315e0

-5.0e-1 6.4191483e-1 2.7264754e0 2.7264754e0
-4.8116e-1 6.4191483e-1 2.6744937e0 2.6744937e0
-4.6232e-1 6.4191483e-1 2.624011e0 2.624011e0
-4.4348001e-1 6.4191483e-1 2.5749661e0 2.5749661e0
-4.2464001e-1 6.4191483e-1 2.5273027e0 2.5273027e0
-4.0580002e-1 6.4191483e-1 2.4809634e0 2.4809634e0
-3.8696002e-1 6.4191483e-1 2.4358951e0 2.4358951e0
-3.6812003e-1 6.4191483e-1 2.3920467e0 2.3920467e0
-3.4928003e-1 6.4191483e-1 2.3493697e0 2.3493697e0
-3.3044003e-1 6.4191483e-1 2.3078197e0 2.3078197e0
-3.1160004e-1 6.4191483e-1 2.2673515e0 2.2673515e0
-2.9276004e-1 6.4191483e-1 2.2279251e0 2.2279251e0
-2.7392004e-1 6.4191483e-1 2.1895e0 2.1895e0
-2.5508005e-1 6.4191483e-1 2.1520409e0 2.1520409e0
-2.3624005e-1 6.4191483e-1 2.1155132e0 2.1155132e0
-2.1740005e-1 6.4191483e-1 2.0798859e0 2.0798859e0
-1.9856006e-1 6.4191483e-1 2.0451295e0 2.0451295e0
-1.7972006e-1 6.4191483e-1 2.0112178e0 2.0112178e0
-1.6088007e-1 6.4191483e-1 1.9781265e0 1.9781265e0
-1.4204007e-1 6.4191483e-1 1.9458331e0 1.9458331e0
-1.2320007e-1 6.4191483e-1 1.9143185e0 1.9143185e0
-1.0436008e-1 6.4191483e-1 1.8835658e0 1.8835658e0
-8.552008e-2 6.4191483e-1 1.8535603e0 1.8535603e0
-6.668008e-2 6.4191483e-1 1.8242902e0 1.8242902e0
-4.784009e-2 6.4191483e-1 1.795745e0 1.795745e0
-2.900009e-2 6.4191483e-1 1.7679176e0 1.7679176e0
-1.01601e-2 6.4191483e-1 1.7408032e0 1.7408032e0
8.6799e-3 6.4191483e-1 1.7143994e0 1.7143994e0
2.75199e-2 6.4191483e-1 1.688706e0 1.688706e0
4.63599e-2 6.4191483e-1 1.6637251e0 1.6637251e0
6.519989e-2 6.4191483e-1 1.6394615e0 1.6394615e0
8.403989e-2 6.4191483e-1 1.6159227e0 1.6159227e0
1.0287988e-1 6.4191483e-1 1.593118e0 1.593118e0
1.2171988e-1 6.4191483e-1 1.5710594e0 1.5710594e0
1.4055988e-1 6.4191483e-1 1.5497615e0 1.5497615e0
1.5939987e-1 6.4191483e-1 1.5292409e0 1.5292409e0
1.7823987e-1 6.4191483e-1 1.5095169e0 1.5095169e0
1.9707986e-1 6.4191483e-1 1.4906114e0 1.4906114e0
2.1591986e-1 6.4191483e-1 1.4725484e0 1.4725484e0
2.3475986e-1 6.4191483e-1 1.4553542e0 1.4553542e0
2.5359985e-1 6.4191483e-1 1.4390579e0 1.4390579e0
2.7243985e-1 6.4191483e-1 1.4236908e0 1.4236908e0
2.9127985e-1 6.4191483e-1 1.4092868e0 1.4092868e0
3.1011984e-1 6.4191483e-1 1.395882e0 1.395882e0
3.2895984e-1 6.4191483e-1 1.3835152e0 1.3835152e0
3.4779984e-1 6.4191483e-1 1.3722269e0 1.3722269e0
3.6663983e-1 6.4191483e-1 1.3620609e0 1.3620609e0
3.8547983e-1 6.4191483e-1 1.3530632e0 1.3530632e0
4.0431982e-1 6.4191483e-1 1.3452818e0 1.3452818e0
4.2315982e-1 6.4191483e-1 1.3387675e0 1.3387675e0
4.4199982e-1 6.4191483e-1 1.3335736e0 1.3335736e0
4.6083981e-1 6.4191483e-1 1.3297554e0 1.3297554e0
4.7967981e-1 6.4191483e-1 1.327371e0 1.327371e0
4.985198e-1 6.4191483e-1 1.3264807e0 1.3264807e0
5.173598e-1 6.4191483e-1 1.3271474e0 1.3271474e0
5.361998e-1 6.4191483e-1 1.3294362e0 1.3294362e0
5.550398e-1 6.4191483e-1 1.3334146e0 1.3334146e0
5.738799e-1 6.4191483e-1 1.3391531e0 1.3391531e0
5.927197e-1 6.4191483e-1 1.3467238e0 1.3467238e0
6.115598e-1 6.4191483e-1 1.3562015e0 1.3562015e0
6.303998e-1 6.4191483e-1 1.367664e0 1.367664e0
6.492398e-1 6.4191483e-1 1.3811905e0 1.3811905e0
6.680798e-1 6.4191483e-1 1.3968637e0 1.3968637e0
6.869197e-1 6.4191483e-1 1.4147675e0 1.4147675e0
7.057597e-1 6.4191483e-1 1.4349895e0 1.4349895e0
7.245998e-1 6.4191483e-1 1.4576187e0 1.4576187e0
7.434398e-1 6.4191483e-1 1.4827472e0 1.4827472e0
7.622798e-1 6.4191483e-1 1.510469e0 1.510469e0
7.811197e-1 6.4191483e-1 1.5408807e0 1.5408807e0
7.999597e-1 6.4191483e-1 1.5740819e0 1.5740819e0

-5.0e-1 6.5640582e-1 2.7828175e0 2.7828175e0
-4.8116e-1 6.5640582e-1 2.7308359e0 2.7308359e0
-4.6232e-1 6.5640582e-1 2.6803531e0 2.6803531e0
-4.4348001e-1 6.5640582e-1 2.6313083e0 2.6313083e0
-4.2464001e-1 6.5640582e-1 2.5836449e0 2.5836449e0
-4.0580002e-1 6.5640582e-1 2.5373056e0 2.5373056e0
-3.8696002e-1 6.5640582e-1 2.4922372e0 2.4922372e0
-3.6812003e-1 6.5640582e-1 2.4483888e0 2.4483888e0
-3.4928003e-1 6.5640582e-1 2.4057118e0 2.4057118e0
-3.3044003e-1 6.5640582e-1 2.3641618e0 2.3641618e0
-3.1160004e-1 6.5640582e-1 2.3236937e0 2.3236937e0
-2.9276004e-1 6.5640582e-1 2.2842673e0 2.2842673e0
-2.7392004e-1 6.5640582e-1 2.2458421e0 2.2458421e0
-2.5508005e-1 6.5640582e-1 2.208383e0 2.208383e0
-2.3624005e-1 6.5640582e-1 2.1718553e0 2.1718553e0
-2.1740005e-1 6.5640582e-1 2.136228e0 2.136228e0
-1.9856006e-1 6.5640582e-1 2.1014717e0 2.1014717e0
-1.7972006e-1 6.5640582e-1 2.06756e0 2.06756e0
-1.6088007e-1 6.5640582e-1 2.0344687e0 2.0344687e0
-1.4204007e-1 6.5640582e-1 2.0021753e0 2.0021753e0
-1.2320007e-1 6.5640582e-1 1.9706607e0 1.9706607e0
-1.0436008e-1 6.5640582e-1 1.939908e0 1.939908e0
-8.552008e-2 6.5640582e-1 1.9099025e0 1.9099025e0
-6.668008e-2 6.5640582e-1 1.8806323e0 1.8806323e0
-4.784009e-2 6.5640582e-1 1.8520871e0 1.8520871e0
-2.900009e-2 6.5640582e-1 1.8242598e0 1.8242598e0
-1.01601e-2 6.5640582e-1 1.7971454e0 1.7971454e0
8.6799e-3 6.5640582e-1 1.7707416e0 1.7707416e0
2.75199e-2 6.5640582e-1 1.7450482e0 1.7450482e0
4.63599e-2 6.5640582e-1 1.7200673e0 1.7200673e0
6.519989e-2 6.5640582e-1 1.6958037e0 1.6958037e0
8.403989e-2 6.5640582e-1 1.6722649e0 1.6722649e0
1.0287988e-1 6.5640582e-1 1.6494601e0 1.6494601e0
1.2171988e-1 6.5640582e-1 1.6274016e0 1.6274016e0
1.4055988e-1 6.5640582e-1 1.6061037e0 1.6061037e0
1.5939987e-1 6.5640582e-1 1.585583e0 1.585583e0
1.7823987e-1 6.5640582e-1 1.565859e0 1.565859e0
1.9707986e-1 6.5640582e-1 1.5469536e0 1.5469536e0
2.1591986e-1 6.5640582e-1 1.5288905e0 1.5288905e0
2.3475986e-1 6.5640582e-1 1.5116963e0 1.5116963e0
2.5359985e-1 6.5640582e-1 1.4954001e0 1.4954001e0
2.7243985e-1 6.5640582e-1 1.480033e0 1.480033e0
2.9127985e-1 6.5640582e-1 1.465629e0 1.465629e0
3.1011984e-1 6.5640582e-1 1.4522241e0 1.4522241e0
3.2895984e-1 6.5640582e-1 1.4398573e0 1.4398573e0
3.4779984e-1 6.5640582e-1 1.428569e0 1.428569e0
3.6663983e-1 6.5640582e-1 1.418403e0 1.418403e0
3.8547983e-1 6.5640582e-1 1.4094054e0 1.4094054e0
4.0431982e-1 6.5640582e-1 1.401624e0 1.401624e0
4.2315982e-1 6.5640582e-1 1.3951097e0 1.3951097e0
4.4199982e-1 6.5640582e-1 1.3899158e0 1.3899158e0
4.6083981e-1 6.5640582e-1 1.3860976e0 1.3860976e0
4.7967981e-1 6.5640582e-1 1.3837132e0 1.3837132e0
4.985198e-1 6.5640582e-1 1.3828229e0 1.3828229e0
5.173598e-1 6.5640582e-1 1.3834895e0 1.3834895e0
5.361998e-1 6.5640582e-1 1.3857784e0 1.3857784e0
5.550398e-1 6.5640582e-1 1.3897568e0 1.3897568e0
5.738799e-1 6.5640582e-1 1.3954953e0 1.3954953e0
5.927197e-1 6.5640582e-1 1.403066e0 1.403066e0
6.115598e-1 6.5640582e-1 1.4125436e0 1.4125436e0
6.303998e-1 6.5640582e-1 1.4240062e0 1.4240062e0
6.492398e-1 6.5640582e-1 1.4375327e0 1.4375327e0
6.680798e-1 6.5640582e-1 1.4532059e0 1.4532059e0
6.869197e-1 6.5640582e-1 1.4711096e0 1.4711096e0
7.057597e-1 6.5640582e-1 1.4913316e0 1.4913316e0
7.245998e-1 6.5640582e-1 1.5139609e0 1.5139609e0
7.434398e-1 6.5640582e-1 1.5390894e0 1.5390894e0
7.622798e-1 6.5640582e-1 1.5668112e0 1.5668112e0
7.811197e-1 6.5640582e-1 1.5972229e0 1.5972229e0
7.999597e-1 6.5640582e-1 1.630424e0 1.630424e0

-5.0e-1 6.7089682e-1 2.8404454e0 2.8404454e0
-4.8116e-1 6.7089682e-1 2.7884637e0 2.7884637e0
-4.6232e-1 6.7089682e-1 2.737981e0 2.737981e0
-4.4348001e-1 6.7089682e-1 2.6889362e0 2.6889362e0
-4.2464001e-1 6.7089682e-1 2.6412727e0 2.6412727e0
-4.0580002e-1 6.7089682e-1 2.5949335e0 2.5949335e0
-3.8696002e-1 6.7089682e-1 2.5498651e0 2.5498651e0
-3.6812003e-1 6.7089682e-1 2.5060167e0 2.5060167e0
-3.4928003e-1 6.7089682e-1 2.4633397e0 2.4633397e0
-3.3044003e-1 6.7089682e-1 2.4217897e0 2.4217897e0
-3.1160004e-1 6.7089682e-1 2.3813216e0 2.3813216e0
-2.9276004e-1 6.7089682e-1 2.3418951e0 2.3418951e0
-2.7392004e-1 6.7089682e-1 2.30347e0 2.30347e0
-2.5508005e-1 6.7089682e-1 2.2660109e0 2.2660109e0
-2.3624005e-1 6.7089682e-1 2.2294832e0 2.2294832e0
-2.1740005e-1 6.7089682e-1 2.1938559e0 2.1938559e0
-1.9856006e-1 6.7089682e-1 2.1590996e0 2.1590996e0
-1.7972006e-1 6.7089682e-1 2.1251878e0 2.1251878e0
-1.6088007e-1 6.7089682e-1 2.0920966e0 2.0920966e0
-1.4204007e-1 6.7089682e-1 2.0598032e0 2.0598032e0
-1.2320007e-1 6.7089682e-1 2.0282886e0 2.0282886e0
-1.0436008e-1 6.7089682e-1 1.9975359e0 1.9975359e0
-8.552008e-2 6.7089682e-1 1.9675304e0 1.9675304e0
-6.668008e-2 6.7089682e-1 1.9382602e0 1.9382602e0
-4.784009e-2 6.7089682e-1 1.909715e0 1.909715e0
-2.900009e-2 6.7089682e-1 1.8818877e0 1.8818877e0
-1.01601e-2 6.7089682e-1 1.8547733e0 1.8547733e0
8.6799e-3 6.7089682e-1 1.8283694e0 1.8283694e0
2.75199e-2 6.7089682e-1 1.8026761e0 1.8026761e0
4.63599e-2 6.7089682e-1 1.7776952e0 1.7776952e0
6.519989e-2 6.7089682e-1 1.7534315e0 1.7534315e0
8.403989e-2 6.7089682e-1 1.7298927e0 1.7298927e0
1.0287988e-1 6.7089682e-1 1.707088e0 1.707088e0
1.2171988e-1 6.7089682e-1 1.6850294e0 1.6850294e0
1.4055988e-1 6.7089682e-1 1.6637315e0 1.6637315e0
1.5939987e-1 6.7089682e-1 1.6432109e0 1.6432109e0
1.7823987e-1 6.7089682e-1 1.623487e0 1.623487e0
1.9707986e-1 6.7089682e-1 1.6045815e0 1.6045815e0
2.1591986e-1 6.7089682e-1 1.5865184e0 1.5865184e0
2.3475986e-1 6.7089682e-1 1.5693242e0 1.5693242e0
2.5359985e-1 6.7089682e-1 1.553028e0 1.553028e0
2.7243985e-1 6.7089682e-1 1.5376608e0 1.5376608e0
2.9127985e-1 6.7089682e-1 1.5232568e0 1.5232568e0
3.1011984e-1 6.7089682e-1 1.509852e0 1.509852e0
3.2895984e-1 6.7089682e-1 1.4974852e0 1.4974852e0
3.4779984e-1 6.7089682e-1 1.4861969e0 1.4861969e0
3.6663983e-1 6.7089682e-1 1.4760309e0 1.4760309e0
3.8547983e-1 6.7089682e-1 1.4670332e0 1.4670332e0
4.0431982e-1 6.7089682e-1 1.4592519e0 1.4592519e0
4.2315982e-1 6.7089682e-1 1.4527376e0 1.4527376e0
4.4199982e-1 6.7089682e-1 1.4475436e0 1.4475436e0
4.6083981e-1 6.7089682e-1 1.4437254e0 1.4437254e0
4.7967981e-1 6.7089682e-1 1.4413411e0 1.4413411e0
4.985198e-1 6.7089682e-1 1.4404507e0 1.4404507e0
5.173598e-1 6.7089682e-1 1.4411174e0 1.4411174e0
5.361998e-1 6.7089682e-1 1.4434062e0 1.4434062e0
5.550398e-1 6.7089682e-1 1.4473846e0 1.4473846e0
5.738799e-1 6.7089682e-1 1.4531232e0 1.4531232e0
5.927197e-1 6.7089682e-1 1.4606938e0 1.4606938e0
6.115598e-1 6.7089682e-1 1.4701715e0 1.4701715e0
6.303998e-1 6.7089682e-1 1.481634e0 1.481634e0
6.492398e-1 6.7089682e-1 1.4951605e0 1.4951605e0
6.680798e-1 6.7089682e-1 1.5108337e0 1.5108337e0
6.869197e-1 6.7089682e-1 1.5287375e0 1.5287375e0
7.057597e-1 6.7089682e-1 1.5489595e0 1.5489595e0
7.245998e-1 6.7089682e-1 1.5715887e0 1.5715887e0
7.434398e-1 6.7089682e-1 1.5967172e0 1.5967172e0
7.622798e-1 6.7089682e-1 1.6244391e0 1.6244391e0
7.811197e-1 6.7089682e-1 1.6548508e0 1.6548508e0
7.999597e-1 6.7089682e-1 1.6880519e0 1.6880519e0

-5.0e-1 6.8538782e-1 2.899355e0 2.899355e0
-4.8116e-1 6.8538782e-1 2.8473734e0 2.8473734e0
-4.6232e-1 6.8538782e-1 2.7968906e0 2.7968906e0
-4.4348001e-1 6.8538782e-1 2.7478458e0 2.7478458e0
-4.2464001e-1 6.8538782e-1 2.7001823e0 2.7001823e0
-4.0580002e-1 6.8538782e-1 2.6538431e0 2.6538431e0
-3.8696002e-1 6.8538782e-1 2.6087747e0 2.6087747e0
-3.6812003e-1 6.8538782e-1 2.5649263e0 2.5649263e0
-3.4928003e-1 6.8538782e-1 2.5222493e0 2.5222493e0
-3.3044003e-1 6.8538782e-1 2.4806993e0 2.4806993e0
-3.1160004e-1 6.8538782e-1 2.4402312e0 2.4402312e0
-2.9276004e-1 6.8538782e-1 2.4008047e0 2.4008047e0
-2.7392004e-1 6.8538782e-1 2.3623796e0 2.3623796e0
-2.5508005e-1 6.8538782e-1 2.3249205e0 2.3249205e0
-2.3624005e-1 6.8538782e-1 2.2883928e0 2.2883928e0
-2.1740005e-1 6.8538782e-1 2.2527655e0 2.2527655e0
-1.9856006e-1 6.8538782e-1 2.2180092e0 2.2180092e0
-1.7972006e-1 6.8538782e-1 2.1840974e0 2.1840974e0
-1.6088007e-1 6.8538782e-1 2.1510062e0 2.1510062e0
-1.4204007e-1 6.8538782e-1 2.1187128e0 2.1187128e0
-1.2320007e-1 6.8538782e-1 2.0871982e0 2.0871982e0
-1.0436008e-1 6.8538782e-1 2.0564455e0 2.0564455e0
-8.552008e-2 6.8538782e-1 2.02644e0 2.02644e0
-6.668008e-2 6.8538782e-1 1.9971698e0 1.9971698e0
-4.784009e-2 6.8538782e-1 1.9686246e0 1.9686246e0
-2.900009e-2 6.8538782e-1 1.9407973e0 1.9407973e0
-1.01601e-2 6.8538782e-1 1.9136829e0 1.9136829e0
8.6799e-3 6.8538782e-1 1.887279e0 1.887279e0
2.75199e-2 6.8538782e-1 1.8615857e0 1.8615857e0
4.63599e-2 6.8538782e-1 1.8366048e0 1.8366048e0
6.519989e-2 6.8538782e-1 1.8123412e0 1.8123412e0
8.403989e-2 6.8538782e-1 1.7888023e0 1.7888023e0
1.0287988e-1 6.8538782e-1 1.7659976e0 1.7659976e0
1.2171988e-1 6.8538782e-1 1.743939e0 1.743939e0
1.4055988e-1 6.8538782e-1 1.7226411e0 1.7226411e0
1.5939987e-1 6.8538782e-1 1.7021205e0 1.7021205e0
1.7823987e-1 6.8538782e-1 1.6823965e0 1.6823965e0
1.9707986e-1 6.8538782e-1 1.663491e0 1.663491e0
2.1591986e-1 6.8538782e-1 1.645428e0 1.645428e0
2.3475986e-1 6.8538782e-1 1.6282338e0 1.6282338e0
2.5359985e-1 6.8538782e-1 1.6119376e0 1.6119376e0
2.7243985e-1 6.8538782e-1 1.5965704e0 1.5965704e0
2.9127985e-1 6.8538782e-1 1.5821664e0 1.5821664e0
3.1011984e-1 6.8538782e-1 1.5687616e0 1.5687616e0
3.2895984e-1 6.8538782e-1 1.5563948e0 1.5563948e0
3.4779984e-1 6.8538782e-1 1.5451065e0 1.5451065e0
3.6663983e-1 6.8538782e-1 1.5349405e0 1.5349405e0
3.8547983e-1 6.8538782e-1 1.5259428e0 1.5259428e0
4.0431982e-1 6.8538782e-1 1.5181615e0 1.5181615e0
4.2315982e-1 6.8538782e-1 1.5116472e0 1.5116472e0
4.4199982e-1 6.8538782e-1 1.5064532e0 1.5064532e0
4.6083981e-1 6.8538782e-1 1.502635e0 1.502635e0
4.7967981e-1 6.8538782e-1 1.5002507e0 1.5002507e0
4.985198e-1 6.8538782e-1 1.4993604e0 1.4993604e0
5.173598e-1 6.8538782e-1 1.500027e0 1.500027e0
5.361998e-1 6.8538782e-1 1.5023158e0 1.5023158e0
5.550398e-1 6.8538782e-1 1.5062943e0 1.5062943e0
5.738799e-1 6.8538782e-1 1.5120328e0 1.5120328e0
5.927197e-1 6.8538782e-1 1.5196034e0 1.5196034e0
6.115598e-1 6.8538782e-1 1.5290811e0 1.5290811e0
6.303998e-1 6.8538782e-1 1.5405437e0 1.5405437e0
6.492398e-1 6.8538782e-1 1.5540701e0 1.5540701e0
6.680798e-1 6.8538782e-1 1.5697433e0 1.5697433e0
6.869197e-1 6.8538782e-1 1.5876471e0 1.5876471e0
7.057597e-1 6.8538782e-1 1.6078691e0 1.6078691e0
7.245998e-1 6.8538782e-1 1.6304984e0 1.6304984e0
7.434398e-1 6.8538782e-1 1.6556268e0 1.6556268e0
7.622798e-1 6.8538782e-1 1.6833487e0 1.6833487e0
7.811197e-1 6.8538782e-1 1.7137604e0 1.7137604e0
7.999597e-1 6.8538782e-1 1.7469615e0 1.7469615e0

-5.0e-1 6.9987881e-1 2.9595406e0 2.9595406e0
-4.8116e-1 6.9987881e-1 2.9075589e0 2.9075589e0
-4.6232e-1 6.9987881e-1 2.8570761e0 2.8570761e0
-4.4348001e-1 6.9987881e-1 2.8080313e0 2.8080313e0
-4.2464001e-1 6.9987881e-1 2.7603679e0 2.7603679e0
-4.0580002e-1 6.9987881e-1 2.7140286e0 2.7140286e0
-3.8696002e-1 6.9987881e-1 2.6689603e0 2.6689603e0
-3.6812003e-1 6.9987881e-1 2.6251118e0 2.6251118e0
-3.4928003e-1 6.9987881e-1 2.5824348e0 2.5824348e0
-3.3044003e-1 6.9987881e-1 2.5408849e0 2.5408849e0
-3.1160004e-1 6.9987881e-1 2.5004167e0 2.5004167e0
-2.9276004e-1 6.9987881e-1 2.4609903e0 2.4609903e0
-2.7392004e-1 6.9987881e-1 2.4225652e0 2.4225652e0
-2.5508005e-1 6.9987881e-1 2.385106e0 2.385106e0
-2.3624005e-1 6.9987881e-1 2.3485783e0 2.3485783e0
-2.1740005e-1 6.9987881e-1 2.312951e0 2.312951e0
-1.9856006e-1 6.9987881e-1 2.2781947e0 2.2781947e0
-1.7972006e-1 6.9987881e-1 2.244283e0 2.244283e0
-1.6088007e-1 6.9987881e-1 2.2111917e0 2.2111917e0
-1.4204007e-1 6.9987881e-1 2.1788983e0 2.1788983e0
-1.2320007e-1 6.9987881e-1 2.1473837e0 2.1473837e0
-1.0436008e-1 6.9987881e-1 2.116631e0 2.116631e0
-8.552008e-2 6.9987881e-1 2.0866255e0 2.0866255e0
-6.668008e-2 6.9987881e-1 2.0573553e0 2.0573553e0
-4.784009e-2 6.9987881e-1 2.0288101e0 2.0288101e0
-2.900009e-2 6.9987881e-1 2.0009828e0 2.0009828e0
-1.01601e-2 6.9987881e-1 1.9738684e0 1.9738684e0
8.6799e-3 6.9987881e-1 1.9474646e0 1.9474646e0
2.75199e-2 6.9987881e-1 1.9217712e0 1.9217712e0
4.63599e-2 6.9987881e-1 1.8967903e0 1.8967903e0
6.519989e-2 6.9987881e-1 1.8725267e0 1.8725267e0
8.403989e-2 6.9987881e-1 1.8489879e0 1.8489879e0
1.0287988e-1 6.9987881e-1 1.8261832e0 1.8261832e0
1.2171988e-1 6.9987881e-1 1.8041246e0 1.8041246e0
1.4055988e-1 6.9987881e-1 1.7828267e0 1.7828267e0
1.5939987e-1 6.9987881e-1 1.762306e0 1.762306e0
1.7823987e-1 6.9987881e-1 1.7425821e0 1.7425821e0
1.9707986e-1 6.9987881e-1 1.7236766e0 1.7236766e0
2.1591986e-1 6.9987881e-1 1.7056136e0 1.7056136e0
2.3475986e-1 6.9987881e-1 1.6884193e0 1.6884193e0
2.5359985e-1 6.9987881e-1 1.6721231e0 1.6721231e0
2.7243985e-1 6.9987881e-1 1.656756e0 1.656756e0
2.9127985e-1 6.9987881e-1 1.642352e0 1.642352e0
3.1011984e-1 6.9987881e-1 1.6289471e0 1.6289471e0
3.2895984e-1 6.9987881e-1 1.6165804e0 1.6165804e0
3.4779984e-1 6.9987881e-1 1.605292e0 1.605292e0
3.6663983e-1 6.9987881e-1 1.595126e0 1.595126e0
3.8547983e-1 6.9987881e-1 1.5861284e0 1.5861284e0
4.0431982e-1 6.9987881e-1 1.578347e0 1.578347e0
4.2315982e-1 6.9987881e-1 1.5718327e0 1.5718327e0
4.4199982e-1 6.9987881e-1 1.5666388e0 1.5666388e0
4.6083981e-1 6.9987881e-1 1.5628206e0 1.5628206e0
4.7967981e-1 6.9987881e-1 1.5604362e0 1.5604362e0
4.985198e-1 6.9987881e-1 1.5595459e0 1.5595459e0
5.173598e-1 6.9987881e-1 1.5602126e0 1.5602126e0
5.361998e-1 6.9987881e-1 1.5625014e0 1.5625014e0
5.550398e-1 6.9987881e-1 1.5664798e0 1.5664798e0
5.738799e-1 6.9987881e-1 1.5722183e0 1.5722183e0
5.927197e-1 6.9987881e-1 1.579789e0 1.579789e0
6.115598e-1 6.9987881e-1 1.5892667e0 1.5892667e0
6.303998e-1 6.9987881e-1 1.6007292e0 1.6007292e0
6.492398e-1 6.9987881e-1 1.6142557e0 1.6142557e0
6.680798e-1 6.9987881e-1 1.6299289e0 1.6299289e0
6.869197e-1 6.9987881e-1 1.6478326e0 1.6478326e0
7.057597e-1 6.9987881e-1 1.6680547e0 1.6680547e0
7.245998e-1 6.9987881e-1 1.6906839e0 1.6906839e0
7.434398e-1 6.9987881e-1 1.7158124e0 1.7158124e0
7.622798e-1 6.9987881e-1 1.7435342e0 1.7435342e0
7.811197e-1 6.9987881e-1 1.7739459e0 1.7739459e0
7.999597e-1 6.9987881e-1 1.807147e0 1.807147e0

